Modeling reputation-based behavioral biases in school choice

A fundamental component in the theoretical school choice literature is the problem a student faces in deciding which schools to apply to. Recent models have considered a set of schools of different selectiveness and a student who is unsure of their strength and can apply to at most $k$ schools. Such models assume that the student cares solely about maximizing the quality of the school that they attend, but experience suggests that students' decisions are also influenced by a set of behavioral biases based on reputational effects: a subjective reputational benefit when admitted to a selective school, whether or not they attend; and a subjective loss based on disappointment when rejected. Guided by these observations, and inspired by recent behavioral economics work on loss aversion relative to expectations, we propose a behavioral model by which a student chooses schools to balance these behavioral effects with the quality of the school they attend. Our main results show that a student's choices change in dramatic ways when these reputation-based behavioral biases are taken into account. In particular, where a rational applicant spreads their applications evenly, a biased student applies very sparsely to highly selective schools, such that above a certain threshold they apply to only an absolute constant number of schools even as their budget of applications grows to infinity. Consequently, a biased student underperforms a rational student even when the rational student is restricted to a sufficiently large upper bound on applications and the biased student can apply to arbitrarily many. Our analysis shows that the reputation-based model is rich enough to cover a range of different ways that biased students cope with fear of rejection, including not just targeting less selective schools, but also occasionally applying to schools that are too selective, compared to rational students.

==> temp_k1to100_gammapoint002.txt <==
k = 1
schools: [0.49874336]
biased utility: 0.2487515703317866 true utility: 0.2499984208556549
k = 2
schools: [0.66554001 0.33109888]
biased utility: 0.33111482718134166 true utility: 0.333329588648952
k = 3
schools: [0.74935513 0.49684793 0.24687057]
biased utility: 0.37188323240585025 true utility: 0.3749917521160779
k = 4
schools: [0.79996658 0.59673411 0.3947533  0.19599274]
biased utility: 0.39601591165715216 true utility: 0.39998401602827177
k = 5
schools: [0.8339829  0.66377968 0.49363479 0.32605234 0.16180086]
biased utility: 0.4118330881270949 true utility: 0.41663897913868864
k = 6
schools: [0.85851345 0.71208578 0.5646914  0.41902387 0.27646238 0.13713899]
biased utility: 0.4229010314845588 true utility: 0.42852723650474817
k = 7
schools: [0.87711492 0.74869216 0.6184264  0.48905557 0.36228999 0.23883368
 0.11844279]
biased utility: 0.4310032878239008 true utility: 0.43743361914696843
k = 8
schools: [0.89176208 0.77750218 0.66065538 0.54392746 0.42920078 0.31753207
 0.20919041 0.10372031]
biased utility: 0.4371310886570992 true utility: 0.44434938707372373
k = 9
schools: [0.90363515 0.80084631 0.69483412 0.58823471 0.48301929 0.38046471
 0.28117718 0.18514118 0.09177919]
biased utility: 0.4418795148363992 true utility: 0.4498688585817674
k = 10
schools: [0.91350719 0.82024932 0.72321017 0.6249417  0.52744989 0.43216298
 0.33990794 0.25098256 0.1651867  0.08187711]
biased utility: 0.4456275700903418 true utility: 0.4543702162000671
k = 11
schools: [0.92183658 0.83661654 0.74713016 0.65584062 0.56476567 0.47541722
 0.38879575 0.30541477 0.22534384 0.14825611 0.07347446]
biased utility: 0.44862821968682975 true utility: 0.458104154876151
k = 12
schools: [0.92901036 0.85070919 0.76771087 0.68238577 0.59674017 0.51234612
 0.4303249  0.35135474 0.2757079  0.20329437 0.13370731 0.06625719]
biased utility: 0.4510568665870552 true utility: 0.46124547810180366
k = 13
schools: [0.93526409 0.86299194 0.78563738 0.70547906 0.6244996  0.54430971
 0.46611968 0.3907344  0.318583   0.24975804 0.18405712 0.12102084
 0.0599654 ]
biased utility: 0.45303905723298993 true utility: 0.46391785122421053
k = 14
schools: [0.94077818 0.87381995 0.80143242 0.72580458 0.64888827 0.57231817
 0.49736828 0.42494495 0.35560372 0.28958145 0.22683488 0.1670812
 0.10983132 0.05441612]
biased utility: 0.4546670987489416 true utility: 0.4662119176658304
k = 15
schools: [0.94569088 0.88346518 0.81548763 0.74386779 0.67051607 0.5970946
 0.52491907 0.45498415 0.38794667 0.32415455 0.26368803 0.20640442
 0.15196477 0.09987278 0.04947906]
biased utility: 0.45601044382820327 true utility: 0.46819535997068756
k = 16
schools: [0.95009427 0.89211006 0.8280911  0.76006168 0.68990244 0.619263
 0.54950208 0.48167241 0.41651672 0.3544874  0.29577827 0.24036043
 0.18801617 0.13837227 0.0909214  0.04504112]
biased utility: 0.457122409372669 true utility: 0.4699202977276229
k = 17
schools: [0.95407477 0.8999233  0.83947381 0.77467224 0.70736074 0.63918539
 0.57153641 0.50551791 0.44194257 0.38134639 0.32401463 0.27001393
 0.21922681 0.17138258 0.12608515 0.08283304 0.04103165]
biased utility: 0.4580446480277232 true utility: 0.4714264401120399
k = 18
schools: [0.95770265 0.9070438  0.8498453  0.78797627 0.72324215 0.65727693
 0.59148982 0.52703024 0.46477438 0.40533517 0.34907832 0.29615211
 0.24651937 0.19999193 0.1562614  0.11492344 0.07548689 0.0373908 ]
biased utility: 0.4588102093524641 true utility: 0.4727457100237289
k = 19
schools: [0.96099302 0.91350062 0.85924494 0.80002503 0.73760368 0.673612
 0.60948133 0.54639626 0.48528177 0.42680715 0.3714028  0.31928771
 0.27050054 0.22492839 0.18233766 0.1423962  0.10469499 0.06875916
 0.03405686]
biased utility: 0.4594456775789705 true utility: 0.473902675768182
k = 20
schools: [0.96401233 0.91942562 0.86787142 0.81108065 0.75078157 0.6885839
 0.62594206 0.56406323 0.50391614 0.44622355 0.39147868 0.33996525
 0.29178758 0.2468925  0.2051072  0.16615897 0.12970522 0.09533946
 0.06260812 0.03100873]
biased utility: 0.45997268941186 true utility: 0.47491935417990916
k = 21
schools: [0.96678244 0.92486024 0.87577964 0.82120575 0.76282348 0.70224103
 0.6409189  0.58009614 0.52078158 0.46374356 0.40952322 0.35845725
 0.31070613 0.2662754  0.2250462  0.18679611 0.15123291 0.11800526
 0.08672108 0.05694318 0.02820279]
biased utility: 0.460409042885478 true utility: 0.4758107090859896
k = 22
schools: [0.96934963 0.92989724 0.88310124 0.83057155 0.77395921 0.71485586
 0.65471797 0.5948146  0.53619411 0.47967411 0.42584736 0.37509864
 0.32763047 0.28349343 0.24261367 0.2048205  0.16986544 0.13744301
 0.10720243 0.07876148 0.05170954 0.02561013]
biased utility: 0.4607695063737789 true utility: 0.47659098174867887
k = 23
schools: [0.97168544 0.93447933 0.88976374 0.83909266 0.78407696 0.72630262
 0.66723116 0.6081541  0.55014843 0.49407237 0.44056034 0.39003807
 0.34275107 0.29879068 0.25812556 0.22062603 0.18608017 0.1542196
 0.12472488 0.09725531 0.07144298 0.04690336 0.02323087]
biased utility: 0.46106642063609604 true utility: 0.4772737953453575
k = 24
schools: [0.97386731 0.93875954 0.895992   0.84706116 0.79354895 0.73701396
 0.67892843 0.62059263 0.56311256 0.50738112 0.45407538 0.40366833
 0.35645003 0.31254964 0.27196837 0.23460449 0.20027972 0.16875735
 0.13975635 0.11296578 0.08805163 0.06466705 0.04244945 0.02102454]
biased utility: 0.4613101672678468 true utility: 0.4778697851589981
k = 25
schools: [0.97584139 0.94263201 0.90162232 0.85425873 0.80209091 0.7466615
 0.68944533 0.63175758 0.5747294  0.51928912 0.46615085 0.41582408
 0.36863248 0.32473614 0.284167   0.24685498 0.21265125 0.18134693
 0.15268325 0.1263737  0.10210888 0.07957232 0.05843396 0.03835769
 0.01899648]
biased utility: 0.46150949871182706 true utility: 0.4783863546611393
k = 26
schools: [0.97767756 0.9462335  0.90685807 0.86095031 0.8100334  0.75563039
 0.69921299 0.64211038 0.58548099 0.53027762 0.47724631 0.4269322
 0.37969328 0.33572686 0.29509256 0.2577437  0.22355333 0.19233303
 0.16385326 0.13784779 0.11403014 0.09209964 0.07175141 0.05268104
 0.03457618 0.01712365]
biased utility: 0.4616718331951871 true utility: 0.47883389231850204
k = 27
schools: [0.97936889 0.94955033 0.91167931 0.8671089  0.81733051 0.76385741
 0.70816122 0.65158335 0.59530249 0.54029482 0.48733363 0.43699443
 0.38966882 0.34558664 0.30483585 0.26739111 0.23314411 0.20192433
 0.17352285 0.14769252 0.12416501 0.10265516 0.08287737 0.06454929
 0.04738632 0.03110205 0.0154021 ]
biased utility: 0.46180344799393924 true utility: 0.47921898392184237
k = 28
schools: [0.98091868 0.95258978 0.91608975 0.87273644 0.8239922  0.77136086
 0.71631084 0.66019643 0.60421304 0.5493609  0.49644121 0.44605542
 0.3986216  0.35439509 0.31349048 0.27590772 0.2415575  0.21028418
 0.18188837 0.15613779 0.13278117 0.11155198 0.09217982 0.07439356
 0.05792713 0.04251709 0.02790072 0.01381617]
biased utility: 0.46190965942740886 true utility: 0.4795478885439099
k = 29
schools: [0.98232447 0.95534669 0.92009103 0.87784116 0.83003109 0.7781569
 0.72368396 0.66797813 0.61224986 0.55752169 0.50461934 0.45416865
 0.40661174 0.36222685 0.32115149 0.28340712 0.24892176 0.21755358
 0.18911214 0.16337668 0.14010855 0.11905654 0.09996322 0.08256768
 0.06661577 0.05185934 0.03805852 0.02497358 0.0123666 ]
biased utility: 0.46199495990994704 true utility: 0.4798271974776473
k = 30
schools: [0.98359068 0.95782969 0.92369989 0.88244753 0.83547941 0.7842828
 0.73032314 0.67497429 0.6194601  0.56482657 0.51192143 0.46139358
 0.41370699 0.36915813 0.32790362 0.28998286 0.25534112 0.22385156
 0.19533187 0.16956951 0.14633177 0.12537955 0.10646698 0.08934541
 0.0737694  0.05950008 0.04631244 0.03398486 0.02230212 0.01104395]
biased utility: 0.46206313443704944 true utility: 0.4800626129177299
k = 31
schools: [0.98471974 0.96004381 0.92691905 0.88655762 0.84034805 0.78976159
 0.73625867 0.68122092 0.62588972 0.57132868 0.5184054  0.46779153
 0.41996987 0.37525766 0.33382547 0.29572604 0.26091747 0.22928537
 0.20066254 0.17484396 0.15160253 0.13070024 0.11189704 0.09495658
 0.07964512 0.06573604 0.0530092  0.04125518 0.03027312 0.0198651
 0.00983802]
biased utility: 0.4621173574040425 true utility: 0.4802599597484733
k = 32
schools: [0.98572213 0.96200942 0.92977676 0.89020605 0.84466904 0.79462183
 0.74152468 0.68676273 0.63159024 0.5770864  0.52413735 0.47343449
 0.42547945 0.38060655 0.33900012 0.30072446 0.26574846 0.23396822
 0.20522788 0.1793304  0.15605419 0.13516366 0.1164223  0.09960058
 0.08447327 0.07082316 0.05843672 0.04711379 0.03666345 0.02690435
 0.01765699 0.00874497]
biased utility: 0.462160277421386 true utility: 0.4804245268167516
k = 33
schools: [0.98677127 0.96406639 0.93275971 0.89400698 0.84915623 0.79965708
 0.74696857 0.69248149 0.63745839 0.58299363 0.52999176 0.47916214
 0.4310276  0.38594001 0.34410317 0.30559644 0.27039978 0.23841708
 0.20949657 0.18344906 0.16006129 0.13910712 0.12035535 0.10357597
 0.08854556 0.07504989 0.06288621 0.05186205 0.04179526 0.03251256
 0.02384889 0.01564547 0.00774701]
biased utility: 0.4621941046312635 true utility: 0.48056280424445796
k = 34
schools: [0.98759769 0.96568678 0.93511253 0.89700714 0.85270123 0.80363718
 0.75127142 0.69700022 0.64209546 0.58766452 0.53462607 0.48370447
 0.4354372  0.39019012 0.34817984 0.30949689 0.27413057 0.24199218
 0.21293558 0.18677638 0.16330567 0.14230196 0.12353837 0.10678855
 0.09183209 0.07845767 0.06646674 0.05567228 0.04589943 0.03698221
 0.02876464 0.02109815 0.01384098 0.00685428]
biased utility: 0.4622206324093224 true utility: 0.4806751424174893
k = 35
schools: [0.98832708 0.96711697 0.93718926 0.89965527 0.8558317  0.80715202
 0.75506914 0.70098421 0.64617862 0.59177119 0.53869358 0.48768402
 0.43929221 0.39389678 0.35172469 0.31287627 0.27734917 0.24506144
 0.21587307 0.18960321 0.16604618 0.14498262 0.1261888  0.1094424
 0.0945263  0.0812324  0.06936373 0.05873672 0.04918104 0.04053724
 0.03265624 0.02539667 0.01862654 0.01221912 0.00605121]
biased utility: 0.4622413518417762 true utility: 0.48076687856047434
k = 36
schools: [0.98896404 0.96836591 0.93900314 0.90196843 0.85856662 0.81022209
 0.75838589 0.70446222 0.64974031 0.59534928 0.54223271 0.49114105
 0.44263516 0.39710419 0.35478417 0.31578385 0.28010816 0.24768133
 0.2183685  0.19199219 0.16834921 0.14722172 0.128388   0.11162855
 0.09672934 0.08348524 0.0717009  0.06119471 0.0517987  0.04335833
 0.03573006 0.02877899 0.02237947 0.01641298 0.01076756 0.00533278]
biased utility: 0.4622574695251388 true utility: 0.4808413943154193
k = 37
schools: [0.98951465 0.96944552 0.94057147 0.90396876 0.86093207 0.81287678
 0.76125473 0.70747077 0.65281977 0.59844007 0.54528621 0.49411937
 0.44551102 0.39985842 0.3574056  0.31826827 0.2824577  0.24990387
 0.22047591 0.19399998 0.17027468 0.14908373 0.13020622 0.11342392
 0.09852534 0.08530817 0.07357993 0.06316036 0.05388206 0.04559273
 0.03815253 0.0314331  0.02531399 0.01968284 0.01443488 0.00946991
 0.00469104]
biased utility: 0.46226996026677636 true utility: 0.48090163868511693
k = 38
schools: [0.98998674 0.97037107 0.94191598 0.90568343 0.86295823 0.81514942
 0.76371113 0.71004792 0.65545827 0.60108796 0.54790059 0.49666639
 0.447967   0.40220661 0.35963666 0.32037832 0.28444798 0.25178041
 0.22224776 0.19567979 0.17187687 0.1506249  0.13170347 0.11489443
 0.09998715 0.08678083 0.07508665 0.06472649 0.05553437 0.04735791
 0.04005868 0.03351261 0.02760462 0.02222815 0.01728243 0.01267411
 0.00831521 0.00411913]
biased utility: 0.46227960643073807 true utility: 0.48095019011074797
k = 39
schools: [0.9902272  0.9708426  0.94260045 0.90655619 0.86398951 0.81630824
 0.76496457 0.71136608 0.65681468 0.60246002 0.54926943 0.49801675
 0.44928641 0.40348674 0.36087248 0.32156876 0.28559454 0.25288632
 0.22331715 0.19671797 0.17289096 0.15162395 0.13269821 0.11589665
 0.10100911 0.0878351  0.07618631 0.06588589 0.05677015 0.04868969
 0.04150947 0.03510832 0.02937368 0.02420121 0.01949364 0.01516168
 0.01112388 0.00730053 0.00361664]
biased utility: 0.4622870247050689 true utility: 0.48098789579798024
k = 40
schools: [0.99059337 0.97156052 0.94364247 0.90788425 0.86555835 0.81806727
 0.76686271 0.71335322 0.65884455 0.60449177 0.55126916 0.49995795
 0.4511498  0.40525922 0.3625465  0.32314127 0.28706664 0.25426228
 0.22460411 0.19792474 0.17402773 0.15270191 0.13372942 0.11689382
 0.10198514 0.08880346 0.07716143 0.06688383 0.05780833 0.0497859
 0.04268189 0.03637621 0.03075952 0.02573129 0.02119715 0.01707094
 0.01327474 0.0097372  0.00638978 0.00316499]
biased utility: 0.46229272664181914 true utility: 0.4810188243421457
k = 41
schools: [0.99090481 0.97217108 0.94452825 0.90901274 0.86689054 0.81956091
 0.76847401 0.71504019 0.66056879 0.60621846 0.55296854 0.50160642
 0.45273003 0.40676042 0.36396268 0.32446983 0.28830792 0.25541888
 0.22568193 0.19893125 0.17497197 0.15359301 0.13457711 0.11770859
 0.10277781 0.08958522 0.07794326 0.06767791 0.05862847 0.05064732
 0.04360011 0.03736596 0.03183677 0.02691509 0.02251104 0.01854164
 0.01493011 0.0116085  0.00851362 0.00558621 0.00276688]
biased utility: 0.4622970915929029 true utility: 0.48104349117805867
k = 42
schools: [0.99116461 0.97268036 0.94526691 0.90995344 0.86799988 0.82080385
 0.7698141  0.71644287 0.66200224 0.60765414 0.55438194 0.50297764
 0.45404428 0.40800808 0.36513858 0.32557203 0.28933676 0.25637652
 0.22657237 0.19976018 0.17574654 0.15432113 0.1352671  0.11836879
 0.10341682 0.09021185 0.07856662 0.06830753 0.05927472 0.0513218
 0.04431536 0.03813478 0.03267203 0.0278306  0.02352341 0.01967089
 0.01619937 0.01304235 0.01013925 0.00743538 0.00487777 0.00241542]
biased utility: 0.4623004249974521 true utility: 0.48106306129673865
k = 43
schools: [0.99137807 0.97309876 0.9458742  0.91072696 0.86891146 0.82182458
 0.77091389 0.7175934  0.66317742 0.60883095 0.55554046 0.50410159
 0.45512148 0.40903048 0.36610178 0.32647429 0.29017826 0.25715904
 0.22729898 0.20043539 0.17637582 0.15491073 0.13582369 0.11889927
 0.10392824 0.09071119 0.07906102 0.06880427 0.05978188 0.05184839
 0.04487133 0.03873032 0.03331732 0.02853628 0.02430186 0.02053713
 0.01717118 0.01413899 0.01138162 0.00884681 0.0064866  0.0042551
 0.00210708]
biased utility: 0.4623029653411469 true utility: 0.48107850648898765
k = 44
schools: [0.9915514  0.97343858 0.9463667  0.91135386 0.86965061 0.82265251
 0.77180538 0.71852508 0.66412806 0.60978204 0.55647644 0.50500984
 0.45599203 0.4098565  0.36687921 0.32720188 0.29085655 0.2577897
 0.22788431 0.20097842 0.17688071 0.15538253 0.13626805 0.11932166
 0.10433402 0.09110578 0.07945013 0.06919395 0.06017837 0.05225828
 0.04530187 0.03918965 0.03381413 0.02907932 0.02490016 0.021201
 0.01791368 0.01497569 0.01232991 0.00992456 0.00771357 0.00565501
 0.00370888 0.0018364 ]
biased utility: 0.4623048978421846 true utility: 0.4810905955908426
k = 45
schools: [0.99168975 0.97370984 0.94676011 0.91185488 0.87024187 0.82331478
 0.77251838 0.71926958 0.66488657 0.6105397  0.55722119 0.50573216
 0.45668436 0.41051325 0.36749682 0.32777909 0.29139395 0.25828911
 0.22834788 0.20140858 0.17728031 0.15575518 0.13661801 0.11965345
 0.1046521  0.09141455 0.07975408 0.06949769 0.06048654 0.0525757
 0.04563391 0.03954261 0.03419514 0.02949572 0.02535908 0.02170974
 0.01848114 0.01561327 0.0130514  0.01074487 0.00864826 0.00672123
 0.00492737 0.0032319  0.00160024]
biased utility: 0.4623063656993064 true utility: 0.4810999654396756
k = 46
schools: [0.99179692 0.97391999 0.94706545 0.91224422 0.87070215 0.82383055
 0.77307416 0.71984994 0.66547737 0.61112902 0.55779948 0.50629216
 0.45722062 0.41102166 0.36797458 0.32822495 0.29180819 0.25867329
 0.22870421 0.20173943 0.17758799 0.15604214 0.13688703 0.11990783
 0.10489549 0.09165072 0.07998671 0.06973033 0.06072263 0.05281873
 0.04588766 0.03981155 0.03448461 0.02981178 0.02570796 0.0220975
 0.01891395 0.01609857 0.01359878 0.01136618 0.00935654 0.00753014
 0.00585195 0.0042901  0.00281397 0.00139339]
biased utility: 0.46230747919892146 true utility: 0.4811071408028663
k = 47
schools: [0.99187925 0.97408138 0.94730051 0.91254427 0.87105682 0.82422785
 0.77350264 0.72029782 0.66593363 0.61158427 0.55824594 0.50672386
 0.45763349 0.41141271 0.36834201 0.32856767 0.29212617 0.25896757
 0.22897664 0.20199229 0.17782324 0.15626162 0.1370926  0.12010192
 0.10508098 0.09183066 0.08016396 0.06990749 0.0609023  0.0530037
 0.04608095 0.0400165  0.03470488 0.03005168 0.02597237 0.02239168
 0.01924306 0.01646801 0.0140149  0.01183736 0.00989308 0.00814336
 0.00655354 0.00509277 0.00373325 0.00244833 0.00121217]
biased utility: 0.46230832297843094 true utility: 0.4811126647188119
k = 48
schools: [0.99194131 0.97420303 0.94747739 0.9127699  0.87132358 0.82452699
 0.77382549 0.72063567 0.66627847 0.61192883 0.55858406 0.50705075
 0.45794582 0.41170841 0.36861992 0.32882711 0.29236698 0.25919019
 0.2291824  0.202183   0.17800082 0.15642767 0.13724847 0.12024917
 0.10522158 0.09196694 0.08029824 0.07004192 0.06103885 0.05314448
 0.04622824 0.04017271 0.03487263 0.03023399 0.02617297 0.02261487
 0.0194932  0.01674929 0.01433166 0.01219523 0.01029959 0.00860767
 0.00708534 0.00570193 0.00443076 0.00324779 0.00213016 0.00105479]
biased utility: 0.46230896180460224 true utility: 0.48111696523546627
k = 49
schools: [9.91987484e-01 9.74293546e-01 9.47608414e-01 9.12936625e-01
 8.71520179e-01 8.24747383e-01 7.74063386e-01 7.20885041e-01
 6.66533676e-01 6.12184528e-01 5.58835640e-01 5.07294397e-01
 4.58178766e-01 4.11928985e-01 3.68827318e-01 3.29021073e-01
 2.92547500e-01 2.59357431e-01 2.29336908e-01 2.02325761e-01
 1.78133352e-01 1.56551617e-01 1.37365367e-01 1.20360164e-01
 1.05327729e-01 9.20695022e-02 8.03988596e-02 7.01425231e-02
 6.11413339e-02 5.32505846e-02 4.63395750e-02 4.02909804e-02
 3.49996981e-02 3.03720147e-02 2.63244867e-02 2.27830055e-02
 1.96816470e-02 1.69619445e-02 1.45722951e-02 1.24675606e-02
 1.06081087e-02 8.95854430e-03 7.48646248e-03 6.16215496e-03
 4.95894565e-03 3.85349225e-03 2.82482911e-03 1.85281135e-03
 9.17491980e-04]
biased utility: 0.4623094451157723 true utility: 0.4811203284500278
k = 50
schools: [9.92022193e-01 9.74361595e-01 9.47706531e-01 9.13061194e-01
 8.71666828e-01 8.24911779e-01 7.74240560e-01 7.21070636e-01
 6.66723745e-01 6.12375288e-01 5.59023816e-01 5.07477229e-01
 4.58354006e-01 4.12095264e-01 3.68983910e-01 3.29167861e-01
 2.92684593e-01 2.59484918e-01 2.29455008e-01 2.02434907e-01
 1.78234556e-01 1.56646171e-01 1.37454648e-01 1.20445211e-01
 1.05409287e-01 9.21483317e-02 8.04759721e-02 7.02193232e-02
 6.12193613e-02 5.33313325e-02 4.64243922e-02 4.03811442e-02
 3.50966143e-02 3.04772320e-02 2.64398371e-02 2.29106528e-02
 1.98242658e-02 1.71226612e-02 1.47544007e-02 1.26742309e-02
 1.08425479e-02 9.22469568e-03 7.78971314e-03 6.50935907e-03
 5.35765087e-03 4.31140498e-03 3.35021336e-03 2.45585352e-03
 1.61075620e-03 7.97559906e-04]
biased utility: 0.46230981054383113 true utility: 0.48112298839648915
k = 51
schools: [9.92047061e-01 9.74410353e-01 9.47777002e-01 9.13150742e-01
 8.71772089e-01 8.25029549e-01 7.74367333e-01 7.21203319e-01
 6.66859465e-01 6.12511523e-01 5.59158402e-01 5.07608333e-01
 4.58480112e-01 4.12215295e-01 3.69097226e-01 3.29274297e-01
 2.92784251e-01 2.59578014e-01 2.29541675e-01 2.02515358e-01
 1.78309250e-01 1.56715938e-01 1.37520544e-01 1.20508193e-01
 1.05470054e-01 9.22073497e-02 8.05338223e-02 7.02768475e-02
 6.12777239e-02 5.33917557e-02 4.64880193e-02 4.04489705e-02
 3.51696700e-02 3.05566757e-02 2.65270127e-02 2.30071023e-02
 1.99318581e-02 1.72436925e-02 1.48915610e-02 1.28302699e-02
 1.10200971e-02 9.42648802e-03 8.01925162e-03 6.77147787e-03
 5.65839044e-03 4.65723940e-03 3.74762884e-03 2.91195243e-03
 2.13443849e-03 1.39994902e-03 6.93258293e-04]
biased utility: 0.46231008670166107 true utility: 0.48112505040921916
k = 52
schools: [9.92064505e-01 9.74444545e-01 9.47826848e-01 9.13214343e-01
 8.71846951e-01 8.25113229e-01 7.74457311e-01 7.21297268e-01
 6.66955275e-01 6.12607557e-01 5.59253227e-01 5.07700791e-01
 4.58569280e-01 4.12300456e-01 3.69177898e-01 3.29350230e-01
 2.92855441e-01 2.59644698e-01 2.29604117e-01 2.02573841e-01
 1.78363957e-01 1.56767194e-01 1.37568868e-01 1.20554354e-01
 1.05514847e-01 9.22513577e-02 8.05774084e-02 7.03203243e-02
 6.13216979e-02 5.34371195e-02 4.65358518e-02 4.05002153e-02
 3.52251139e-02 3.06170842e-02 2.65933201e-02 2.30804855e-02
 2.00136845e-02 1.73355180e-02 1.49952548e-02 1.29480714e-02
 1.11544586e-02 9.57978199e-03 8.19385746e-03 6.97029553e-03
 5.88553965e-03 4.91801270e-03 4.04785686e-03 3.25732132e-03
 2.53096536e-03 1.85512892e-03 1.21664939e-03 6.02439078e-04]
biased utility: 0.46231029531071377 true utility: 0.4811266374848433
k = 53
schools: [9.92078991e-01 9.74472915e-01 9.47866683e-01 9.13263983e-01
 8.71904504e-01 8.25178407e-01 7.74526076e-01 7.21368470e-01
 6.67029490e-01 6.12684067e-01 5.59330427e-01 5.07777019e-01
 4.58642154e-01 4.12369985e-01 3.69244283e-01 3.29413987e-01
 2.92916457e-01 2.59701714e-01 2.29656991e-01 2.02622263e-01
 1.78409002e-01 1.56809245e-01 1.37608500e-01 1.20592307e-01
 1.05551667e-01 9.22877708e-02 8.06127294e-02 7.03542454e-02
 6.13545269e-02 5.34708123e-02 4.65729122e-02 4.05415089e-02
 3.52701529e-02 3.06643573e-02 2.66429032e-02 2.31341700e-02
 2.00741810e-02 1.74055042e-02 1.50760653e-02 1.30406900e-02
 1.12589907e-02 9.69661046e-03 8.32447478e-03 7.11823141e-03
 6.05672903e-03 5.11801183e-03 4.28065132e-03 3.52495828e-03
 2.83622421e-03 2.20307304e-03 1.61313316e-03 1.05402675e-03
 5.16850545e-04]
biased utility: 0.46231045271351 true utility: 0.48112800626812413
k = 54
schools: [9.92086585e-01 9.74487944e-01 9.47888147e-01 9.13291383e-01
 8.71938418e-01 8.25217103e-01 7.74567597e-01 7.21410594e-01
 6.67070464e-01 6.12723129e-01 5.59368071e-01 5.07814077e-01
 4.58678725e-01 4.12405361e-01 3.69277367e-01 3.29444624e-01
 2.92945217e-01 2.59729527e-01 2.29684254e-01 2.02648818e-01
 1.78434543e-01 1.56833554e-01 1.37631590e-01 1.20614216e-01
 1.05572817e-01 9.23090642e-02 8.06352001e-02 7.03784205e-02
 6.13795903e-02 5.34957913e-02 4.65974943e-02 4.05673639e-02
 3.52995423e-02 3.06987578e-02 2.66821839e-02 2.31771257e-02
 2.01205697e-02 1.74559850e-02 1.51326755e-02 1.31055888e-02
 1.13346395e-02 9.78507039e-03 8.42654846e-03 7.23363418e-03
 6.18542029e-03 5.26271233e-03 4.44710448e-03 3.71912950e-03
 3.06222319e-03 2.46356109e-03 1.91311619e-03 1.40087653e-03
 9.14942892e-04 4.48747806e-04]
biased utility: 0.4623105716664004 true utility: 0.48112880617186654
k = 55
schools: [9.92090952e-01 9.74496487e-01 9.47902513e-01 9.13311115e-01
 8.71962431e-01 8.25242933e-01 7.74596808e-01 7.21441880e-01
 6.67100881e-01 6.12751590e-01 5.59394497e-01 5.07838720e-01
 4.58703033e-01 4.12428584e-01 3.69298938e-01 3.29463743e-01
 2.92961952e-01 2.59745421e-01 2.29699768e-01 2.02664705e-01
 1.78449925e-01 1.56848407e-01 1.37645866e-01 1.20628043e-01
 1.05586579e-01 9.23226762e-02 8.06497792e-02 7.03945484e-02
 6.13976913e-02 5.35149081e-02 4.66164015e-02 4.05863169e-02
 3.53199901e-02 3.07231268e-02 2.67113472e-02 2.32105548e-02
 2.01571513e-02 1.74952236e-02 1.51757696e-02 1.31540965e-02
 1.13907842e-02 9.85080716e-03 8.50348795e-03 7.32247808e-03
 6.28542495e-03 5.37409645e-03 4.57218625e-03 3.86330453e-03
 3.23097998e-03 2.66030122e-03 2.14034678e-03 1.66256749e-03
 1.21741978e-03 7.95388301e-04 3.89488312e-04]
biased utility: 0.4623106614337273 true utility: 0.4811293464990025
k = 56
schools: [9.92092886e-01 9.74500179e-01 9.47909965e-01 9.13321947e-01
 8.71975198e-01 8.25256248e-01 7.74612475e-01 7.21459576e-01
 6.67119007e-01 6.12769285e-01 5.59410856e-01 5.07853125e-01
 4.58716405e-01 4.12440955e-01 3.69310620e-01 3.29474071e-01
 2.92970447e-01 2.59752602e-01 2.29706206e-01 2.02671555e-01
 1.78457007e-01 1.56855655e-01 1.37652911e-01 1.20635010e-01
 1.05593879e-01 9.23302589e-02 8.06580503e-02 7.04036360e-02
 6.14084019e-02 5.35272952e-02 4.66300164e-02 4.06004104e-02
 3.53344401e-02 3.07392618e-02 2.67306861e-02 2.32341857e-02
 2.01845084e-02 1.75254110e-02 1.52084509e-02 1.31901560e-02
 1.14319475e-02 9.89872570e-03 8.55976162e-03 7.38830575e-03
 6.36128265e-03 5.45991264e-03 4.66799100e-03 3.97144663e-03
 3.35578899e-03 2.80655171e-03 2.31101490e-03 1.85921646e-03
 1.44381036e-03 1.05674103e-03 6.89962575e-04 3.38072183e-04]
biased utility: 0.46231072915645854 true utility: 0.4811297284859164
k = 57
schools: [9.92094947e-01 9.74504176e-01 9.47915655e-01 9.13329119e-01
 8.71983689e-01 8.25266221e-01 7.74623627e-01 7.21471881e-01
 6.67132701e-01 6.12783763e-01 5.59425117e-01 5.07866332e-01
 4.58728090e-01 4.12451585e-01 3.69320740e-01 3.29483760e-01
 2.92979367e-01 2.59760099e-01 2.29712538e-01 2.02677228e-01
 1.78462857e-01 1.56861856e-01 1.37659265e-01 1.20641352e-01
 1.05600130e-01 9.23366917e-02 8.06646675e-02 7.04106802e-02
 6.14162715e-02 5.35365384e-02 4.66409000e-02 4.06123546e-02
 3.53468182e-02 3.07519905e-02 2.67448056e-02 2.32511921e-02
 2.02050024e-02 1.75492047e-02 1.52346296e-02 1.32186993e-02
 1.14634738e-02 9.93453151e-03 8.60137597e-03 7.43716295e-03
 6.41871844e-03 5.52617552e-03 4.74270472e-03 4.05468898e-03
 3.44971295e-03 2.91537508e-03 2.43874758e-03 2.00804123e-03
 1.61517589e-03 1.25361546e-03 9.17474240e-04 5.98841205e-04
 2.93173447e-04]
biased utility: 0.4623107802517063 true utility: 0.4811300868779931
k = 58
schools: [9.92097386e-01 9.74509006e-01 9.47920628e-01 9.13334147e-01
 8.71989594e-01 8.25274221e-01 7.74631666e-01 7.21480071e-01
 6.67142553e-01 6.12795091e-01 5.59437316e-01 5.07878740e-01
 4.58739216e-01 4.12461894e-01 3.69330605e-01 3.29493882e-01
 2.92989756e-01 2.59769505e-01 2.29720744e-01 2.02683863e-01
 1.78469187e-01 1.56868313e-01 1.37666060e-01 1.20648193e-01
 1.05606566e-01 9.23431034e-02 8.06708349e-02 7.04169174e-02
 6.14224897e-02 5.35434660e-02 4.66493347e-02 4.06223722e-02
 3.53578307e-02 3.07627813e-02 2.67554477e-02 2.32628509e-02
 2.02193779e-02 1.75671774e-02 1.52555096e-02 1.32416503e-02
 1.14880230e-02 9.96150093e-03 8.63206911e-03 7.47289673e-03
 6.46100909e-03 5.57599513e-03 4.80067260e-03 4.12015447e-03
 3.52235500e-03 2.99665164e-03 2.53224669e-03 2.11806264e-03
 1.74410607e-03 1.40293301e-03 1.08948360e-03 7.97590617e-04
 5.20885043e-04 2.54865919e-04]
biased utility: 0.4623108188119063 true utility: 0.48113044726117327
k = 59
schools: [9.92099907e-01 9.74514004e-01 9.47926515e-01 9.13340765e-01
 8.71996931e-01 8.25282606e-01 7.74640319e-01 7.21489074e-01
 6.67152189e-01 6.12805354e-01 5.59448356e-01 5.07890468e-01
 4.58751005e-01 4.12473354e-01 3.69341482e-01 3.29504590e-01
 2.93000657e-01 2.59780475e-01 2.29731138e-01 2.02692939e-01
 1.78477035e-01 1.56875557e-01 1.37673517e-01 1.20655930e-01
 1.05614126e-01 9.23500236e-02 8.06770944e-02 7.04229723e-02
 6.14286188e-02 5.35498937e-02 4.66561674e-02 4.06299840e-02
 3.53664159e-02 3.07720324e-02 2.67648456e-02 2.32721722e-02
 2.02296094e-02 1.75795777e-02 1.52709710e-02 1.32597082e-02
 1.15077220e-02 9.98247587e-03 8.65498213e-03 7.49921282e-03
 6.49197310e-03 5.61260556e-03 4.84357938e-03 4.16960645e-03
 3.57823260e-03 3.05893760e-03 2.60229756e-03 2.19895527e-03
 1.83908645e-03 1.51426377e-03 1.21800614e-03 9.45611039e-04
 6.92006935e-04 4.51590451e-04 2.20991001e-04]
biased utility: 0.46231084788870136 true utility: 0.4811307740710915
k = 60
schools: [9.92102159e-01 9.74518400e-01 9.47933269e-01 9.13349519e-01
 8.72006538e-01 8.25292432e-01 7.74650799e-01 7.21500192e-01
 6.67163244e-01 6.12816452e-01 5.59459728e-01 5.07902158e-01
 4.58763251e-01 4.12485556e-01 3.69353286e-01 3.29515840e-01
 2.93011512e-01 2.59791478e-01 2.29741895e-01 2.02703139e-01
 1.78485979e-01 1.56883463e-01 1.37680949e-01 1.20663325e-01
 1.05621591e-01 9.23569771e-02 8.06834745e-02 7.04287598e-02
 6.14342494e-02 5.35554922e-02 4.66617722e-02 4.06358689e-02
 3.53728675e-02 3.07793305e-02 2.67726401e-02 2.32799947e-02
 2.02375637e-02 1.75883874e-02 1.52818633e-02 1.32729886e-02
 1.15230676e-02 9.99917720e-03 8.67290570e-03 7.51912305e-03
 6.51480390e-03 5.63953298e-03 4.87538069e-03 4.20700632e-03
 3.62135768e-03 3.10744950e-03 2.65627561e-03 2.25984357e-03
 1.90982344e-03 1.59775896e-03 1.31562641e-03 1.05811942e-03
 8.21163353e-04 6.00736488e-04 3.91987689e-04 1.91538588e-04]
biased utility: 0.46231086981644054 true utility: 0.48113104827495634
k = 61
schools: [9.92103265e-01 9.74520511e-01 9.47937868e-01 9.13356269e-01
 8.72014134e-01 8.25299856e-01 7.74658908e-01 7.21508752e-01
 6.67171250e-01 6.12824018e-01 5.59466971e-01 5.07909207e-01
 4.58770801e-01 4.12493262e-01 3.69360927e-01 3.29522905e-01
 2.93017882e-01 2.59797838e-01 2.29748393e-01 2.02710036e-01
 1.78492434e-01 1.56889163e-01 1.37685824e-01 1.20667872e-01
 1.05626407e-01 9.23619125e-02 8.06884373e-02 7.04332985e-02
 6.14385846e-02 5.35596609e-02 4.66658854e-02 4.06400424e-02
 3.53773162e-02 3.07846143e-02 2.67788282e-02 2.32867938e-02
 2.02443379e-02 1.75950284e-02 1.52891897e-02 1.32820343e-02
 1.15344634e-02 1.00125001e-02 8.68746016e-03 7.53468779e-03
 6.53186320e-03 5.65916962e-03 4.89844367e-03 4.23440531e-03
 3.65367617e-03 3.14495587e-03 2.69871708e-03 2.30693523e-03
 1.96266844e-03 1.65876600e-03 1.38768824e-03 1.14275706e-03
 9.18998283e-04 7.13219782e-04 5.21801837e-04 3.40430581e-04
 1.66444699e-04]
biased utility: 0.46231088635956225 true utility: 0.48113122255018975
k = 62
schools: [9.92104406e-01 9.74522737e-01 9.47941783e-01 9.13361715e-01
 8.72021101e-01 8.25307887e-01 7.74667495e-01 7.21517298e-01
 6.67179517e-01 6.12831874e-01 5.59474239e-01 5.07915927e-01
 4.58777044e-01 4.12499254e-01 3.69366694e-01 3.29528208e-01
 2.93022510e-01 2.59801768e-01 2.29752142e-01 2.02714025e-01
 1.78496726e-01 1.56893234e-01 1.37689087e-01 1.20670373e-01
 1.05628650e-01 9.23645833e-02 8.06915697e-02 7.04365203e-02
 6.14414614e-02 5.35621575e-02 4.66683343e-02 4.06426365e-02
 3.53801999e-02 3.07878806e-02 2.67827307e-02 2.32915137e-02
 2.02495293e-02 1.76002796e-02 1.52942953e-02 1.32877403e-02
 1.15417821e-02 1.00219845e-02 8.69879366e-03 7.54702846e-03
 6.54500079e-03 5.67354177e-03 4.91508505e-03 4.25420705e-03
 3.67730061e-03 3.17288364e-03 2.73105565e-03 2.34343139e-03
 2.00320550e-03 1.70416785e-03 1.44024374e-03 1.20480172e-03
 9.91988372e-04 7.97650783e-04 6.18909628e-04 4.52783917e-04
 2.95323654e-04 1.44276999e-04]
biased utility: 0.4623108988360766 true utility: 0.48113130251989816
k = 63
schools: [9.92104431e-01 9.74522608e-01 9.47945074e-01 9.13367840e-01
 8.72026184e-01 8.25309801e-01 7.74670488e-01 7.21522054e-01
 6.67183418e-01 6.12835214e-01 5.59477341e-01 5.07918867e-01
 4.58781947e-01 4.12504889e-01 3.69372604e-01 3.29533205e-01
 2.93026500e-01 2.59806824e-01 2.29757921e-01 2.02720796e-01
 1.78501958e-01 1.56896951e-01 1.37692107e-01 1.20674110e-01
 1.05633847e-01 9.23692916e-02 8.06952995e-02 7.04387027e-02
 6.14440080e-02 5.35654431e-02 4.66717676e-02 4.06452727e-02
 3.53818831e-02 3.07904410e-02 2.67867814e-02 2.32964044e-02
 2.02532936e-02 1.76022950e-02 1.52966672e-02 1.32926014e-02
 1.15497203e-02 1.00304995e-02 8.70555995e-03 7.55242460e-03
 6.55139710e-03 5.68355867e-03 4.92808945e-03 4.26886714e-03
 3.69288706e-03 3.19069370e-03 2.75217836e-03 2.36668605e-03
 2.02762440e-03 1.73104571e-03 1.47440323e-03 1.24952503e-03
 1.04558077e-03 8.54903047e-04 6.76930236e-04 5.15218027e-04
 3.69152577e-04 2.35413159e-04 1.12315362e-04]
biased utility: 0.4623109078711422 true utility: 0.4811314525244488
k = 64
schools: [9.92105366e-01 9.74524484e-01 9.47946926e-01 9.13369793e-01
 8.72031005e-01 8.25318679e-01 7.74678973e-01 7.21528761e-01
 6.67190648e-01 6.12842692e-01 5.59483990e-01 5.07924328e-01
 4.58784500e-01 4.12506535e-01 3.69374251e-01 3.29535225e-01
 2.93028122e-01 2.59805825e-01 2.29756007e-01 2.02719084e-01
 1.78502903e-01 1.56899078e-01 1.37693029e-01 1.20672866e-01
 1.05631270e-01 9.23687425e-02 8.06967464e-02 7.04411797e-02
 6.14449965e-02 5.35652092e-02 4.66722383e-02 4.06472115e-02
 3.53846693e-02 3.07919560e-02 2.67875200e-02 2.32984518e-02
 2.02578429e-02 1.76082136e-02 1.53003543e-02 1.32937421e-02
 1.15507787e-02 1.00354488e-02 8.71513898e-03 7.56311434e-03
 6.56037247e-03 5.69030101e-03 4.93622329e-03 4.28043572e-03
 3.70765193e-03 3.20727938e-03 2.77090105e-03 2.38985195e-03
 2.05518526e-03 1.76014540e-03 1.50260724e-03 1.27957437e-03
 1.08487462e-03 9.08219157e-04 7.42516644e-04 5.88040929e-04
 4.47122797e-04 3.20675081e-04 2.04157064e-04 9.73425815e-05]
biased utility: 0.4623109150512964 true utility: 0.48113140444546815
k = 65
schools: [9.92107901e-01 9.74529720e-01 9.47949895e-01 9.13371090e-01
 8.72035156e-01 8.25327503e-01 7.74687868e-01 7.21536527e-01
 6.67199218e-01 6.12851191e-01 5.59492301e-01 5.07932572e-01
 4.58790434e-01 4.12510847e-01 3.69376921e-01 3.29537706e-01
 2.93031049e-01 2.59807528e-01 2.29756481e-01 2.02717568e-01
 1.78501956e-01 1.56899290e-01 1.37694251e-01 1.20673452e-01
 1.05629855e-01 9.23668937e-02 8.06955596e-02 7.04421761e-02
 6.14464216e-02 5.35660315e-02 4.66721059e-02 4.06473412e-02
 3.53861755e-02 3.07938097e-02 2.67888035e-02 2.32988041e-02
 2.02590882e-02 1.76115976e-02 1.53048958e-02 1.32972651e-02
 1.15520251e-02 1.00365949e-02 8.71920468e-03 7.57096957e-03
 6.56978756e-03 5.69800232e-03 4.94228774e-03 4.28712690e-03
 3.71756002e-03 3.22015339e-03 2.78527650e-03 2.40609113e-03
 2.07478508e-03 1.78404260e-03 1.52813522e-03 1.30463862e-03
 1.11138531e-03 9.42306023e-04 7.88916635e-04 6.45041120e-04
 5.10256244e-04 3.87793790e-04 2.77350955e-04 1.76771498e-04
 8.42361219e-05]
biased utility: 0.46231092044785216 true utility: 0.4811313415151126
k = 66
schools: [9.92109119e-01 9.74532231e-01 9.47951437e-01 9.13371922e-01
 8.72035954e-01 8.25328365e-01 7.74689568e-01 7.21539322e-01
 6.67202343e-01 6.12853993e-01 5.59495205e-01 5.07935692e-01
 4.58793738e-01 4.12513336e-01 3.69378033e-01 3.29538023e-01
 2.93031496e-01 2.59808746e-01 2.29757326e-01 2.02716977e-01
 1.78499826e-01 1.56897179e-01 1.37693813e-01 1.20674313e-01
 1.05630485e-01 9.23657166e-02 8.06933890e-02 7.04408470e-02
 6.14469407e-02 5.35675593e-02 4.66727589e-02 4.06469796e-02
 3.53858107e-02 3.07946384e-02 2.67903335e-02 2.32995909e-02
 2.02592533e-02 1.76123761e-02 1.53079890e-02 1.33015837e-02
 1.15553172e-02 1.00376997e-02 8.71977092e-03 7.57427339e-03
 6.57647271e-03 5.70615776e-03 4.94892153e-03 4.29206710e-03
 3.72317674e-03 3.22850578e-03 2.79634951e-03 2.41857641e-03
 2.08882331e-03 1.80130421e-03 1.54887833e-03 1.32693367e-03
 1.13296375e-03 9.65061007e-04 8.18267099e-04 6.84724728e-04
 5.59392054e-04 4.41916497e-04 3.35383597e-04 2.39751127e-04
 1.52452060e-04 7.24543814e-05]
biased utility: 0.46231092452315536 true utility: 0.481131325158298
k = 67
schools: [9.92110187e-01 9.74534189e-01 9.47956219e-01 9.13378987e-01
 8.72041808e-01 8.25331567e-01 7.74694058e-01 7.21546154e-01
 6.67209383e-01 6.12861136e-01 5.59502401e-01 5.07942498e-01
 4.58801624e-01 4.12521055e-01 3.69385343e-01 3.29544274e-01
 2.93036775e-01 2.59814643e-01 2.29762983e-01 2.02722313e-01
 1.78503026e-01 1.56899114e-01 1.37695909e-01 1.20677594e-01
 1.05634841e-01 9.23687237e-02 8.06947642e-02 7.04408392e-02
 6.14478777e-02 5.35698818e-02 4.66754701e-02 4.06488206e-02
 3.53863339e-02 3.07953409e-02 2.67917824e-02 2.33015005e-02
 2.02606265e-02 1.76131187e-02 1.53097182e-02 1.33048771e-02
 1.15594913e-02 1.00405344e-02 8.72053247e-03 7.57495507e-03
 6.57941955e-03 5.71247521e-03 4.95617298e-03 4.29806980e-03
 3.72753034e-03 3.23334259e-03 2.80374534e-03 2.42827204e-03
 2.10000248e-03 1.81381419e-03 1.56415351e-03 1.34517801e-03
 1.15217725e-03 9.83482345e-04 8.37557959e-04 7.09927083e-04
 5.94240588e-04 4.85122577e-04 3.83325020e-04 2.90751741e-04
 2.08000109e-04 1.32368141e-04 6.27250281e-05]
biased utility: 0.462310927615526 true utility: 0.48113140802147214
k = 68
schools: [9.92110546e-01 9.74534693e-01 9.47959623e-01 9.13384632e-01
 8.72046673e-01 8.25334875e-01 7.74697491e-01 7.21550359e-01
 6.67213891e-01 6.12866436e-01 5.59507939e-01 5.07947642e-01
 4.58807054e-01 4.12526829e-01 3.69391881e-01 3.29550809e-01
 2.93042578e-01 2.59819970e-01 2.29768052e-01 2.02727855e-01
 1.78508133e-01 1.56903252e-01 1.37698802e-01 1.20680214e-01
 1.05638269e-01 9.23725891e-02 8.06980978e-02 7.04423289e-02
 6.14483421e-02 5.35705497e-02 4.66774534e-02 4.06513712e-02
 3.53880614e-02 3.07958913e-02 2.67918993e-02 2.33024985e-02
 2.02622545e-02 1.76145700e-02 1.53104690e-02 1.33057824e-02
 1.15616262e-02 1.00434887e-02 8.72284565e-03 7.57566910e-03
 6.57980214e-03 5.71487761e-03 4.96136953e-03 4.30450207e-03
 3.73269088e-03 3.23689218e-03 2.80762321e-03 2.43447001e-03
 2.10875072e-03 1.82370829e-03 1.57505589e-03 1.35799481e-03
 1.16760925e-03 1.00012786e-03 8.53705125e-04 7.27008412e-04
 6.16338243e-04 5.15889528e-04 4.21550490e-04 3.32950812e-04
 2.52450615e-04 1.80311704e-04 1.14680375e-04 5.46656577e-05]
biased utility: 0.4623109299388388 true utility: 0.4811315260387864
k = 69
schools: [9.92111549e-01 9.74536637e-01 9.47962477e-01 9.13388194e-01
 8.72051327e-01 8.25341133e-01 7.74703165e-01 7.21554995e-01
 6.67218750e-01 6.12871891e-01 5.59513661e-01 5.07953474e-01
 4.58812145e-01 4.12531996e-01 3.69397485e-01 3.29556910e-01
 2.93048700e-01 2.59825067e-01 2.29772729e-01 2.02732451e-01
 1.78513391e-01 1.56908319e-01 1.37702650e-01 1.20682799e-01
 1.05640318e-01 9.23755671e-02 8.07015521e-02 7.04452728e-02
 6.14496447e-02 5.35707890e-02 4.66781966e-02 4.06532002e-02
 3.53904423e-02 3.07973479e-02 2.67922741e-02 2.33027548e-02
 2.02632132e-02 1.76161682e-02 1.53114633e-02 1.33061675e-02
 1.15622155e-02 1.00453604e-02 8.72567205e-03 7.57775985e-03
 6.58062369e-03 5.71529974e-03 4.96364379e-03 4.30911794e-03
 3.73819251e-03 3.24133313e-03 2.81067057e-03 2.43795091e-03
 2.11421556e-03 1.83118931e-03 1.58354264e-03 1.36726551e-03
 1.17874877e-03 1.01353217e-03 8.68148836e-04 7.41207154e-04
 6.31282611e-04 5.35427922e-04 4.48154871e-04 3.65927581e-04
 2.88647794e-04 2.18495380e-04 1.55953439e-04 9.89708541e-05
 4.69651303e-05]
biased utility: 0.4623109316889117 true utility: 0.48113161774586044
k = 70
schools: [9.92112333e-01 9.74538316e-01 9.47962926e-01 9.13387734e-01
 8.72052496e-01 8.25344783e-01 7.74706353e-01 7.21556824e-01
 6.67220404e-01 6.12873342e-01 5.59515218e-01 5.07955625e-01
 4.58813781e-01 4.12533568e-01 3.69398810e-01 3.29558573e-01
 2.93050953e-01 2.59827039e-01 2.29774635e-01 2.02733879e-01
 1.78515419e-01 1.56910706e-01 1.37704925e-01 1.20684255e-01
 1.05640706e-01 9.23761872e-02 8.07027936e-02 7.04474046e-02
 6.14512125e-02 5.35712446e-02 4.66778520e-02 4.06531665e-02
 3.53915389e-02 3.07988359e-02 2.67933560e-02 2.33029139e-02
 2.02631764e-02 1.76166606e-02 1.53123011e-02 1.33068437e-02
 1.15624244e-02 1.00459392e-02 8.72731867e-03 7.58006008e-03
 6.58245816e-03 5.71577366e-03 4.96392038e-03 4.31078015e-03
 3.74205220e-03 3.24611102e-03 2.81449087e-03 2.44058476e-03
 2.11690606e-03 1.83568551e-03 1.58982585e-03 1.37458718e-03
 1.18684047e-03 1.02319383e-03 8.79852054e-04 7.53768607e-04
 6.43421173e-04 5.48054331e-04 4.64558068e-04 3.88781899e-04
 3.17168402e-04 2.49949303e-04 1.89111484e-04 1.34767680e-04
 8.56715839e-05 4.05001678e-05]
biased utility: 0.46231093301229176 true utility: 0.4811316519930161
k = 71
schools: [9.92113038e-01 9.74539816e-01 9.47964043e-01 9.13388730e-01
 8.72054561e-01 8.25347738e-01 7.74709912e-01 7.21560474e-01
 6.67223607e-01 6.12875684e-01 5.59517172e-01 5.07957692e-01
 4.58816010e-01 4.12535500e-01 3.69399916e-01 3.29559071e-01
 2.93051387e-01 2.59827835e-01 2.29775564e-01 2.02734451e-01
 1.78515608e-01 1.56910916e-01 1.37705606e-01 1.20685089e-01
 1.05641106e-01 9.23759316e-02 8.07025284e-02 7.04479962e-02
 6.14525502e-02 5.35724712e-02 4.66779472e-02 4.06524968e-02
 3.53911945e-02 3.07996475e-02 2.67949266e-02 2.33040014e-02
 2.02633835e-02 1.76164469e-02 1.53127239e-02 1.33079128e-02
 1.15635006e-02 1.00466092e-02 8.72801411e-03 7.58161385e-03
 6.58460377e-03 5.71750827e-03 4.96451264e-03 4.31103664e-03
 3.74366872e-03 3.24973443e-03 2.81902644e-03 2.44424868e-03
 2.11927950e-03 1.83819741e-03 1.59394176e-03 1.38057946e-03
 1.19373898e-03 1.03063710e-03 8.88510947e-04 7.63993744e-04
 6.54477322e-04 5.58640994e-04 4.75649417e-04 4.03188578e-04
 3.37337273e-04 2.75235574e-04 2.16874142e-04 1.63921066e-04
 1.16883744e-04 7.41504390e-05 3.51796924e-05]
biased utility: 0.4623109340126213 true utility: 0.4811316312147713
k = 72
schools: [9.92113619e-01 9.74541020e-01 9.47964524e-01 9.13388623e-01
 8.72055503e-01 8.25350548e-01 7.74712136e-01 7.21561552e-01
 6.67224813e-01 6.12877131e-01 5.59518848e-01 5.07959730e-01
 4.58817396e-01 4.12536848e-01 3.69401333e-01 3.29560984e-01
 2.93053762e-01 2.59829694e-01 2.29777210e-01 2.02735777e-01
 1.78517618e-01 1.56913233e-01 1.37707603e-01 1.20686276e-01
 1.05641530e-01 9.23768427e-02 8.07039859e-02 7.04498429e-02
 6.14535732e-02 5.35725924e-02 4.66779084e-02 4.06530790e-02
 3.53925756e-02 3.08007745e-02 2.67953066e-02 2.33038197e-02
 2.02635051e-02 1.76172699e-02 1.53135091e-02 1.33081358e-02
 1.15631961e-02 1.00467992e-02 8.72920239e-03 7.58303139e-03
 6.58528065e-03 5.71701418e-03 4.96419498e-03 4.31196792e-03
 3.74581749e-03 3.25166274e-03 2.81958423e-03 2.44410035e-03
 2.11976857e-03 1.84011003e-03 1.59631096e-03 1.38241948e-03
 1.19539975e-03 1.03340419e-03 8.92716908e-04 7.68072543e-04
 6.56946194e-04 5.60540752e-04 4.79887355e-04 4.11451798e-04
 3.47633081e-04 2.84347822e-04 2.24216313e-04 1.71873725e-04
 1.27184937e-04 8.53587338e-05 4.76485363e-05 2.00650090e-05]
biased utility: 0.4623109344804467 true utility: 0.4811316698793929
k = 73
schools: [9.92113484e-01 9.74540766e-01 9.47964946e-01 9.13389792e-01
 8.72056280e-01 8.25349533e-01 7.74712685e-01 7.21563959e-01
 6.67226629e-01 6.12877731e-01 5.59518682e-01 5.07959071e-01
 4.58817779e-01 4.12536942e-01 3.69400466e-01 3.29558760e-01
 2.93050769e-01 2.59827779e-01 2.29775708e-01 2.02734397e-01
 1.78514901e-01 1.56910130e-01 1.37705448e-01 1.20685401e-01
 1.05641269e-01 9.23751771e-02 8.07015295e-02 7.04477394e-02
 6.14534680e-02 5.35736909e-02 4.66780547e-02 4.06514809e-02
 3.53901009e-02 3.07998418e-02 2.67962627e-02 2.33051759e-02
 2.02636002e-02 1.76159418e-02 1.53128466e-02 1.33088557e-02
 1.15646578e-02 1.00472248e-02 8.72838185e-03 7.58290603e-03
 6.58684198e-03 5.71972378e-03 4.96533931e-03 4.31095760e-03
 3.74458468e-03 3.25298424e-03 2.82393701e-03 2.44862701e-03
 2.12207182e-03 1.84050133e-03 1.59763885e-03 1.38636721e-03
 1.20061091e-03 1.03800519e-03 8.97175290e-04 7.74800689e-04
 6.66712752e-04 5.70054316e-04 4.86336627e-04 4.16327359e-04
 3.57104835e-04 3.01986971e-04 2.46927592e-04 1.94571856e-04
 1.48961691e-04 1.10176808e-04 7.39854621e-05 4.10624424e-05
 1.72632126e-05]
biased utility: 0.4623109351151923 true utility: 0.4811315947588523
k = 74
schools: [9.92112021e-01 9.74537701e-01 9.47963569e-01 9.13389701e-01
 8.72054266e-01 8.25344330e-01 7.74708136e-01 7.21561071e-01
 6.67223801e-01 6.12874985e-01 5.59515517e-01 5.07954873e-01
 4.58814105e-01 4.12533393e-01 3.69397363e-01 3.29555185e-01
 2.93046249e-01 2.59823438e-01 2.29771599e-01 2.02731364e-01
 1.78511567e-01 1.56906488e-01 1.37701724e-01 1.20682501e-01
 1.05639810e-01 9.23738269e-02 8.06997682e-02 7.04449664e-02
 6.14513471e-02 5.35729105e-02 4.66783757e-02 4.06514720e-02
 3.53886603e-02 3.07979464e-02 2.67951532e-02 2.33057084e-02
 2.02646181e-02 1.76160985e-02 1.53120537e-02 1.33081222e-02
 1.15650639e-02 1.00481207e-02 8.72859789e-03 7.58224793e-03
 6.58641501e-03 5.72094848e-03 4.96740121e-03 4.31220344e-03
 3.74392054e-03 3.25191883e-03 2.82491701e-03 2.45202189e-03
 2.12604035e-03 1.84246233e-03 1.59795512e-03 1.38718922e-03
 1.20363110e-03 1.04233678e-03 9.01011764e-04 7.78517554e-04
 6.72316663e-04 5.78366982e-04 4.94826078e-04 4.22174047e-04
 3.61599717e-04 3.10191456e-04 2.62190762e-04 2.14447941e-04
 1.68570361e-04 1.29023193e-04 9.50902473e-05 6.39124528e-05
 3.54088532e-05 1.47027863e-05]
biased utility: 0.46231093558846675 true utility: 0.4811315375353802
k = 75
schools: [9.92111796e-01 9.74537130e-01 9.47963869e-01 9.13390547e-01
 8.72054520e-01 8.25344293e-01 7.74707580e-01 7.21560364e-01
 6.67223757e-01 6.12875906e-01 5.59516591e-01 5.07955365e-01
 4.58813714e-01 4.12532879e-01 3.69397496e-01 3.29555780e-01
 2.93046588e-01 2.59822766e-01 2.29770417e-01 2.02730449e-01
 1.78511334e-01 1.56906364e-01 1.37700919e-01 1.20681260e-01
 1.05638892e-01 9.23738928e-02 8.07001126e-02 7.04445006e-02
 6.14499249e-02 5.35715533e-02 4.66784618e-02 4.06526400e-02
 3.53895397e-02 3.07973249e-02 2.67935942e-02 2.33049683e-02
 2.02653412e-02 1.76175837e-02 1.53125435e-02 1.33074958e-02
 1.15643750e-02 1.00484551e-02 8.72969833e-03 7.58272811e-03
 6.58609755e-03 5.72079342e-03 4.96869179e-03 4.31440038e-03
 3.74519486e-03 3.25139567e-03 2.82384903e-03 2.45274049e-03
 2.12912140e-03 1.84595729e-03 1.59976995e-03 1.38727466e-03
 1.20424822e-03 1.04497433e-03 9.04883411e-04 7.82119660e-04
 6.75623637e-04 5.83433583e-04 5.02103249e-04 4.29615314e-04
 3.66557653e-04 3.13745563e-04 2.68967571e-04 2.27285702e-04
 1.85566254e-04 1.45731341e-04 1.11130885e-04 8.19545765e-05
 5.49593850e-05 3.03452508e-05 1.26121780e-05]
biased utility: 0.462310935950244 true utility: 0.4811315273949821
k = 76
schools: [9.92112359e-01 9.74538289e-01 9.47963759e-01 9.13389269e-01
 8.72053717e-01 8.25345304e-01 7.74707511e-01 7.21558929e-01
 6.67222868e-01 6.12875813e-01 5.59517139e-01 5.07956470e-01
 4.58813961e-01 4.12533072e-01 3.69397953e-01 3.29557140e-01
 2.93048763e-01 2.59824355e-01 2.29771592e-01 2.02730995e-01
 1.78512591e-01 1.56908096e-01 1.37702568e-01 1.20682275e-01
 1.05639167e-01 9.23747011e-02 8.07013478e-02 7.04459997e-02
 6.14504850e-02 5.35713711e-02 4.66785619e-02 4.06537558e-02
 3.53915119e-02 3.07985819e-02 2.67935864e-02 2.33042529e-02
 2.02653132e-02 1.76188794e-02 1.53140768e-02 1.33082569e-02
 1.15640291e-02 1.00481431e-02 8.73030031e-03 7.58382824e-03
 6.58692562e-03 5.72079791e-03 4.96899740e-03 4.31567924e-03
 3.74710687e-03 3.25249787e-03 2.82338586e-03 2.45205234e-03
 2.12993945e-03 1.84886603e-03 1.60301120e-03 1.38901111e-03
 1.20454284e-03 1.04565850e-03 9.07406255e-04 7.85851019e-04
 6.79126666e-04 5.86778562e-04 5.06676035e-04 4.36109396e-04
 3.73042498e-04 3.18109809e-04 2.72242357e-04 2.33336373e-04
 1.97271236e-04 1.61007983e-04 1.26398888e-04 9.63962859e-05
 7.11048567e-05 4.77694631e-05 2.62819359e-05 1.08815077e-05]
biased utility: 0.46231093622803104 true utility: 0.48113157584551397
k = 77
schools: [9.92112979e-01 9.74539643e-01 9.47963732e-01 9.13388147e-01
 8.72053170e-01 8.25345970e-01 7.74707789e-01 7.21558462e-01
 6.67222239e-01 6.12874998e-01 5.59516671e-01 5.07956824e-01
 4.58814471e-01 4.12533614e-01 3.69398152e-01 3.29557567e-01
 2.93049921e-01 2.59825951e-01 2.29773245e-01 2.02731908e-01
 1.78513235e-01 1.56908845e-01 1.37703797e-01 1.20683539e-01
 1.05639802e-01 9.23748465e-02 8.07013992e-02 7.04466750e-02
 6.14512761e-02 5.35717436e-02 4.66781453e-02 4.06532243e-02
 3.53917156e-02 3.07994190e-02 2.67942719e-02 2.33038366e-02
 2.02642659e-02 1.76182267e-02 1.53145455e-02 1.33092602e-02
 1.15644077e-02 1.00475987e-02 8.72956218e-03 7.58386874e-03
 6.58765594e-03 5.72128103e-03 4.96880438e-03 4.31534648e-03
 3.74763194e-03 3.25373146e-03 2.82416062e-03 2.45165977e-03
 2.12908775e-03 1.84934670e-03 1.60522700e-03 1.39173692e-03
 1.20594791e-03 1.04566999e-03 9.07717880e-04 7.87753649e-04
 6.82264449e-04 5.89662372e-04 5.09238951e-04 4.39618202e-04
 3.78233560e-04 3.23578685e-04 2.76029756e-04 2.36156586e-04
 2.02553529e-04 1.71178240e-04 1.39904603e-04 1.09708072e-04
 8.35514875e-05 6.15516860e-05 4.12595896e-05 2.28089151e-05
 9.25409340e-06]
biased utility: 0.4623109364341767 true utility: 0.48113159942292155
k = 78
schools: [9.92113089e-01 9.74539884e-01 9.47964228e-01 9.13388945e-01
 8.72053957e-01 8.25346134e-01 7.74708481e-01 7.21559693e-01
 6.67222995e-01 6.12875171e-01 5.59516744e-01 5.07957181e-01
 4.58815748e-01 4.12535133e-01 3.69399416e-01 3.29558415e-01
 2.93050701e-01 2.59827513e-01 2.29775197e-01 2.02733880e-01
 1.78514445e-01 1.56909653e-01 1.37704860e-01 1.20685039e-01
 1.05641448e-01 9.23757739e-02 8.07018523e-02 7.04471443e-02
 6.14523500e-02 5.35730140e-02 4.66787282e-02 4.06530187e-02
 3.53913185e-02 3.07998684e-02 2.67954514e-02 2.33047694e-02
 2.02642321e-02 1.76174370e-02 1.53143040e-02 1.33099894e-02
 1.15656247e-02 1.00481951e-02 8.72922700e-03 7.58348948e-03
 6.58787898e-03 5.72213280e-03 4.96929067e-03 4.31520856e-03
 3.74749859e-03 3.25443165e-03 2.82560338e-03 2.45263891e-03
 2.12895565e-03 1.84881701e-03 1.60576720e-03 1.39386017e-03
 1.20841084e-03 1.04698825e-03 9.07815582e-04 7.88043225e-04
 6.84016498e-04 5.92359105e-04 5.11820380e-04 4.41854902e-04
 3.81385411e-04 3.28252364e-04 2.80901889e-04 2.39639910e-04
 2.05053893e-04 1.75818780e-04 1.48635604e-04 1.21277792e-04
 9.49200047e-05 7.21012905e-05 5.30258907e-05 3.55573077e-05
 1.94697936e-05 7.93103585e-06]
biased utility: 0.4623109365910164 true utility: 0.48113163520866054
k = 79
schools: [9.92113338e-01 9.74540404e-01 9.47964535e-01 9.13389089e-01
 8.72054313e-01 8.25346837e-01 7.74709142e-01 7.21560203e-01
 6.67223474e-01 6.12875599e-01 5.59517220e-01 5.07957797e-01
 4.58816344e-01 4.12535685e-01 3.69399846e-01 3.29558855e-01
 2.93051262e-01 2.59828126e-01 2.29775794e-01 2.02734298e-01
 1.78514807e-01 1.56910033e-01 1.37705331e-01 1.20685492e-01
 1.05641745e-01 9.23759674e-02 8.07020318e-02 7.04474645e-02
 6.14526833e-02 5.35732386e-02 4.66787710e-02 4.06530304e-02
 3.53914899e-02 3.08001650e-02 2.67957000e-02 2.33047674e-02
 2.02640968e-02 1.76173922e-02 1.53144902e-02 1.33102793e-02
 1.15657736e-02 1.00481495e-02 8.72915730e-03 7.58359026e-03
 6.58810577e-03 5.72227311e-03 4.96927830e-03 4.31518762e-03
 3.74769067e-03 3.25478382e-03 2.82584949e-03 2.45262526e-03
 2.12884569e-03 1.84900162e-03 1.60631626e-03 1.39450205e-03
 1.20875654e-03 1.04704342e-03 9.07938099e-04 7.88468115e-04
 6.84625789e-04 5.92839558e-04 5.12213447e-04 4.42487788e-04
 3.82402525e-04 3.29281275e-04 2.81473783e-04 2.39921736e-04
 2.05793336e-04 1.77498217e-04 1.50831628e-04 1.23264752e-04
 9.68087122e-05 7.45525036e-05 5.57929081e-05 3.70501533e-05
 1.92858183e-05 9.58685989e-06 8.92686645e-06]
biased utility: 0.46231093658847133 true utility: 0.4811316402499439
k = 80
schools: [ 9.92113051e-01  9.74539843e-01  9.47963723e-01  9.13388057e-01
  8.72053103e-01  8.25345482e-01  7.74707677e-01  7.21558675e-01
  6.67221926e-01  6.12874058e-01  5.59515718e-01  5.07956357e-01
  4.58814980e-01  4.12534409e-01  3.69398666e-01  3.29557773e-01
  2.93050278e-01  2.59827235e-01  2.29774992e-01  2.02733577e-01
  1.78514158e-01  1.56909460e-01  1.37704825e-01  1.20685054e-01
  1.05641364e-01  9.23756316e-02  8.07017393e-02  7.04472141e-02
  6.14524721e-02  5.35730668e-02  4.66786326e-02  4.06529288e-02
  3.53914204e-02  3.08001232e-02  2.67956782e-02  2.33047644e-02
  2.02641056e-02  1.76174050e-02  1.53145082e-02  1.33102956e-02
  1.15657836e-02  1.00481583e-02  8.72917059e-03  7.58361104e-03
  6.58813048e-03  5.72229823e-03  4.96929519e-03  4.31519188e-03
  3.74768128e-03  3.25475699e-03  2.82580048e-03  2.45254870e-03
  2.12874484e-03  1.84888800e-03  1.60620504e-03  1.39438608e-03
  1.20862799e-03  1.04691219e-03  9.07817586e-04  7.88359125e-04
  6.84521106e-04  5.92726332e-04  5.12098172e-04  4.42362629e-04
  3.82278020e-04  3.29163398e-04  2.81368021e-04  2.39835618e-04
  2.05718826e-04  1.77450759e-04  1.50791626e-04  1.23239240e-04
  9.67763585e-05  7.45222244e-05  5.57526052e-05  3.70104369e-05
  1.92242002e-05  9.50953770e-06  8.83863151e-06 -9.57908438e-08]
biased utility: 0.4623109365866587 true utility: 0.48113163757943955
k = 81
schools: [ 9.92112902e-01  9.74539552e-01  9.47963306e-01  9.13387536e-01
  8.72052495e-01  8.25344809e-01  7.74706959e-01  7.21557926e-01
  6.67221155e-01  6.12873278e-01  5.59514941e-01  5.07955591e-01
  4.58814232e-01  4.12533680e-01  3.69397956e-01  3.29557080e-01
  2.93049598e-01  2.59826570e-01  2.29774337e-01  2.02732937e-01
  1.78513537e-01  1.56908846e-01  1.37704214e-01  1.20684443e-01
  1.05640754e-01  9.23750320e-02  8.07011472e-02  7.04466280e-02
  6.14518929e-02  5.35724945e-02  4.66780659e-02  4.06523652e-02
  3.53908575e-02  3.07995649e-02  2.67951311e-02  2.33042278e-02
  2.02635755e-02  1.76168880e-02  1.53140039e-02  1.33098012e-02
  1.15653148e-02  1.00477189e-02  8.72875444e-03  7.58321640e-03
  6.58775510e-03  5.72195068e-03  4.96898270e-03  4.31490459e-03
  3.74742569e-03  3.25453682e-03  2.82560930e-03  2.45238784e-03
  2.12860580e-03  1.84876804e-03  1.60608651e-03  1.39427098e-03
  1.20852533e-03  1.04681820e-03  9.07731120e-04  7.88284555e-04
  6.84454707e-04  5.92663328e-04  5.12028046e-04  4.42302118e-04
  3.82228495e-04  3.29118409e-04  2.81327568e-04  2.39785101e-04
  2.05678010e-04  1.77391784e-04  1.50718534e-04  1.23158942e-04
  9.66840336e-05  7.44289841e-05  5.56597350e-05  3.69178671e-05
  1.91203568e-05  9.44222943e-06  8.74579184e-06 -1.93506996e-07
 -1.02741557e-07]
biased utility: 0.4623109365848564 true utility: 0.4811316220646543
k = 82
schools: [ 9.92113166e-01  9.74540065e-01  9.47964045e-01  9.13388468e-01
  8.72053585e-01  8.25346021e-01  7.74708262e-01  7.21559289e-01
  6.67222560e-01  6.12874695e-01  5.59516345e-01  5.07956966e-01
  4.58815570e-01  4.12534974e-01  3.69399200e-01  3.29558270e-01
  2.93050740e-01  2.59827664e-01  2.29775384e-01  2.02733940e-01
  1.78514494e-01  1.56909765e-01  1.37705099e-01  1.20685299e-01
  1.05641583e-01  9.23758284e-02  8.07019102e-02  7.04473636e-02
  6.14526072e-02  5.35731867e-02  4.66787366e-02  4.06530255e-02
  3.53915139e-02  3.08002134e-02  2.67957663e-02  2.33048471e-02
  2.02641801e-02  1.76174745e-02  1.53145754e-02  1.33103571e-02
  1.15658358e-02  1.00482020e-02  8.72920548e-03  7.58362930e-03
  6.58813844e-03  5.72229215e-03  4.96927946e-03  4.31517033e-03
  3.74765775e-03  3.25473933e-03  2.82578286e-03  2.45253301e-03
  2.12873014e-03  1.84887571e-03  1.60618633e-03  1.39436440e-03
  1.20861143e-03  1.04689361e-03  9.07798791e-04  7.88338724e-04
  6.84510807e-04  5.92727760e-04  5.12096070e-04  4.42368284e-04
  3.82293869e-04  3.29188475e-04  2.81397381e-04  2.39845993e-04
  2.05732567e-04  1.77447856e-04  1.50786117e-04  1.23208164e-04
  9.67508154e-05  7.44612744e-05  5.56953638e-05  3.69281638e-05
  1.91147760e-05  9.39978686e-06  8.70619254e-06 -2.58000722e-07
 -1.77486425e-07 -1.00996865e-07]
biased utility: 0.46231093658462263 true utility: 0.4811316419553792
k = 83
schools: [ 9.92112919e-01  9.74539588e-01  9.47963363e-01  9.13387606e-01
  8.72052564e-01  8.25344875e-01  7.74707024e-01  7.21557997e-01
  6.67221232e-01  6.12873364e-01  5.59515024e-01  5.07955670e-01
  4.58814310e-01  4.12533760e-01  3.69398040e-01  3.29557168e-01
  2.93049688e-01  2.59826666e-01  2.29774440e-01  2.02733049e-01
  1.78513654e-01  1.56908970e-01  1.37704346e-01  1.20684579e-01
  1.05640891e-01  9.23751611e-02  8.07012664e-02  7.04467364e-02
  6.14519973e-02  5.35725877e-02  4.66781437e-02  4.06524315e-02
  3.53909161e-02  3.07996145e-02  2.67951755e-02  2.33042747e-02
  2.02636227e-02  1.76169371e-02  1.53140539e-02  1.33098573e-02
  1.15653740e-02  1.00477775e-02  8.72881261e-03  7.58326957e-03
  6.58780651e-03  5.72198628e-03  4.96899100e-03  4.31489213e-03
  3.74738948e-03  3.25447293e-03  2.82552369e-03  2.45228053e-03
  2.12848421e-03  1.84862434e-03  1.60593312e-03  1.39411002e-03
  1.20835833e-03  1.04664468e-03  9.07555230e-04  7.88113045e-04
  6.84288846e-04  5.92504663e-04  5.11876147e-04  4.42151228e-04
  3.82072433e-04  3.28962842e-04  2.81168793e-04  2.39625013e-04
  2.05513974e-04  1.77228963e-04  1.50578784e-04  1.23032317e-04
  9.65758189e-05  7.43155687e-05  5.55762425e-05  3.68494469e-05
  1.90320707e-05  9.34204930e-06  8.63381169e-06 -3.35488144e-07
 -2.67315338e-07 -1.92998708e-07 -1.05773893e-07]
biased utility: 0.46231093658302935 true utility: 0.4811316248635468
k = 84
schools: [ 9.92113269e-01  9.74540265e-01  9.47964339e-01  9.13388845e-01
  8.72054034e-01  8.25346528e-01  7.74708821e-01  7.21559887e-01
  6.67223164e-01  6.12875297e-01  5.59516929e-01  5.07957516e-01
  4.58816078e-01  4.12535430e-01  3.69399596e-01  3.29558606e-01
  2.93051008e-01  2.59827873e-01  2.29775534e-01  2.02734032e-01
  1.78514533e-01  1.56909757e-01  1.37705045e-01  1.20685198e-01
  1.05641439e-01  9.23756448e-02  8.07016996e-02  7.04471303e-02
  6.14523588e-02  5.35729228e-02  4.66784571e-02  4.06527242e-02
  3.53911936e-02  3.07998784e-02  2.67954270e-02  2.33045085e-02
  2.02638422e-02  1.76171388e-02  1.53142409e-02  1.33100270e-02
  1.15655222e-02  1.00479058e-02  8.72892465e-03  7.58337154e-03
  6.58790358e-03  5.72208802e-03  4.96909740e-03  4.31500257e-03
  3.74750719e-03  3.25460045e-03  2.82565453e-03  2.45241265e-03
  2.12861239e-03  1.84875329e-03  1.60606498e-03  1.39424322e-03
  1.20848867e-03  1.04677181e-03  9.07676607e-04  7.88223146e-04
  6.84393335e-04  5.92607655e-04  5.11981971e-04  4.42263122e-04
  3.82192028e-04  3.29085373e-04  2.81296662e-04  2.39759672e-04
  2.05635427e-04  1.77346960e-04  1.50674439e-04  1.23099311e-04
  9.66150121e-05  7.43459385e-05  5.55566026e-05  3.68241685e-05
  1.89880417e-05  9.29050499e-06  8.57748381e-06 -3.82590605e-07
 -3.23944301e-07 -2.55741002e-07 -1.86870556e-07 -9.55596412e-08]
biased utility: 0.46231093658274247 true utility: 0.4811316343445795
k = 85
schools: [ 9.92113401e-01  9.74540518e-01  9.47964697e-01  9.13389290e-01
  8.72054553e-01  8.25347101e-01  7.74709428e-01  7.21560514e-01
  6.67223816e-01  6.12875963e-01  5.59517606e-01  5.07958203e-01
  4.58816780e-01  4.12536146e-01  3.69400329e-01  3.29559356e-01
  2.93051775e-01  2.59828645e-01  2.29776307e-01  2.02734804e-01
  1.78515304e-01  1.56910527e-01  1.37705818e-01  1.20685979e-01
  1.05642229e-01  9.23764399e-02  8.07024883e-02  7.04479054e-02
  6.14531124e-02  5.35736605e-02  4.66791870e-02  4.06534439e-02
  3.53919049e-02  3.08005741e-02  2.67961080e-02  2.33051797e-02
  2.02645059e-02  1.76177860e-02  1.53148647e-02  1.33106281e-02
  1.15660942e-02  1.00484508e-02  8.72943497e-03  7.58384051e-03
  6.58833013e-03  5.72247011e-03  4.96944606e-03  4.31532612e-03
  3.74780481e-03  3.25486908e-03  2.82590520e-03  2.45265707e-03
  2.12885916e-03  1.84900194e-03  1.60630581e-03  1.39448065e-03
  1.20872162e-03  1.04700026e-03  9.07898359e-04  7.88434963e-04
  6.84596416e-04  5.92798329e-04  5.12166656e-04  4.42430575e-04
  3.82334143e-04  3.29211685e-04  2.81400887e-04  2.39847282e-04
  2.05715337e-04  1.77415119e-04  1.50737031e-04  1.23149970e-04
  9.66824965e-05  7.43956880e-05  5.56099415e-05  3.68310911e-05
  1.90184788e-05  9.27723726e-06  8.57006837e-06 -4.15434205e-07
 -3.73630811e-07 -3.22712975e-07 -2.56429090e-07 -1.89618132e-07
 -9.32186527e-08]
biased utility: 0.4623109365829904 true utility: 0.4811316574600069
k = 86
schools: [ 9.92113130e-01  9.74540001e-01  9.47963966e-01  9.13388374e-01
  8.72053484e-01  8.25345917e-01  7.74708164e-01  7.21559206e-01
  6.67222479e-01  6.12874621e-01  5.59516278e-01  5.07956907e-01
  4.58815528e-01  4.12534952e-01  3.69399194e-01  3.29558275e-01
  2.93050751e-01  2.59827679e-01  2.29775397e-01  2.02733946e-01
  1.78514489e-01  1.56909746e-01  1.37705069e-01  1.20685258e-01
  1.05641529e-01  9.23757592e-02  8.07018292e-02  7.04472680e-02
  6.14524973e-02  5.35730648e-02  4.66786083e-02  4.06528775e-02
  3.53913463e-02  3.08000348e-02  2.67955857e-02  2.33046775e-02
  2.02640192e-02  1.76173226e-02  1.53144290e-02  1.33102158e-02
  1.15657097e-02  1.00480854e-02  8.72908704e-03  7.58351247e-03
  6.58802135e-03  5.72218460e-03  4.96917260e-03  4.31505255e-03
  3.74752997e-03  3.25461002e-03  2.82566213e-03  2.45242743e-03
  2.12863583e-03  1.84878333e-03  1.60610472e-03  1.39429531e-03
  1.20854973e-03  1.04683671e-03  9.07746651e-04  7.88298709e-04
  6.84471800e-04  5.92695354e-04  5.12071979e-04  4.42338152e-04
  3.82248655e-04  3.29130735e-04  2.81332637e-04  2.39784123e-04
  2.05650991e-04  1.77344569e-04  1.50673900e-04  1.23095355e-04
  9.66248656e-05  7.43430003e-05  5.55442511e-05  3.67976009e-05
  1.89529600e-05  9.23371232e-06  8.51492858e-06 -4.65186091e-07
 -4.26316721e-07 -3.74725877e-07 -3.07276682e-07 -2.52545734e-07
 -1.79616984e-07 -9.99439805e-08]
biased utility: 0.4623109365817705 true utility: 0.48113164316483764
k = 87
schools: [ 9.92112815e-01  9.74539379e-01  9.47963052e-01  9.13387204e-01
  8.72052095e-01  8.25344345e-01  7.74706448e-01  7.21557392e-01
  6.67220617e-01  6.12872757e-01  5.59514438e-01  5.07955117e-01
  4.58813795e-01  4.12533287e-01  3.69397616e-01  3.29556797e-01
  2.93049370e-01  2.59826389e-01  2.29774205e-01  2.02732851e-01
  1.78513484e-01  1.56908827e-01  1.37704225e-01  1.20684480e-01
  1.05640810e-01  9.23750999e-02  8.07012215e-02  7.04467048e-02
  6.14519706e-02  5.35725667e-02  4.66781359e-02  4.06524372e-02
  3.53909299e-02  3.07996330e-02  2.67951931e-02  2.33042930e-02
  2.02636517e-02  1.76169711e-02  1.53140960e-02  1.33099058e-02
  1.15654213e-02  1.00478206e-02  8.72884951e-03  7.58330924e-03
  6.58785027e-03  5.72203832e-03  4.96906403e-03  4.31498001e-03
  3.74748595e-03  3.25457766e-03  2.82563240e-03  2.45239533e-03
  2.12860178e-03  1.84874621e-03  1.60605954e-03  1.39424336e-03
  1.20849353e-03  1.04678584e-03  9.07691089e-04  7.88231517e-04
  6.84406465e-04  5.92630390e-04  5.12003487e-04  4.42271574e-04
  3.82189160e-04  3.29071483e-04  2.81272151e-04  2.39739350e-04
  2.05618337e-04  1.77337201e-04  1.50665625e-04  1.23104272e-04
  9.66261350e-05  7.43337140e-05  5.55392355e-05  3.67621164e-05
  1.89472776e-05  9.18892957e-06  8.48005681e-06 -5.04312352e-07
 -4.74607565e-07 -4.24935256e-07 -3.85866401e-07 -3.18483568e-07
 -2.62697575e-07 -1.80549840e-07 -9.62019953e-08]
biased utility: 0.4623109365806155 true utility: 0.4811316265119089
k = 88
schools: [ 9.92112919e-01  9.74539580e-01  9.47963346e-01  9.13387580e-01
  8.72052546e-01  8.25344862e-01  7.74707018e-01  7.21558006e-01
  6.67221265e-01  6.12873423e-01  5.59515120e-01  5.07955812e-01
  4.58814499e-01  4.12533992e-01  3.69398304e-01  3.29557465e-01
  2.93050020e-01  2.59827021e-01  2.29774812e-01  2.02733427e-01
  1.78514038e-01  1.56909358e-01  1.37704734e-01  1.20684971e-01
  1.05641287e-01  9.23755609e-02  8.07016744e-02  7.04471565e-02
  6.14524245e-02  5.35730251e-02  4.66785957e-02  4.06528995e-02
  3.53913939e-02  3.08001000e-02  2.67956620e-02  2.33047556e-02
  2.02640982e-02  1.76173965e-02  1.53144978e-02  1.33102841e-02
  1.15657731e-02  1.00481490e-02  8.72915576e-03  7.58358820e-03
  6.58810527e-03  5.72227422e-03  4.96926822e-03  4.31516149e-03
  3.74765731e-03  3.25474900e-03  2.82580318e-03  2.45256805e-03
  2.12877798e-03  1.84892301e-03  1.60623218e-03  1.39441256e-03
  1.20866230e-03  1.04694541e-03  9.07850203e-04  7.88393041e-04
  6.84552211e-04  5.92749670e-04  5.12115135e-04  4.42383938e-04
  3.82297357e-04  3.29175810e-04  2.81370405e-04  2.39818447e-04
  2.05691097e-04  1.77384990e-04  1.50696657e-04  1.23101080e-04
  9.66081286e-05  7.43201945e-05  5.55099059e-05  3.67390723e-05
  1.88872818e-05  9.16320574e-06  8.44136828e-06 -5.45201560e-07
 -5.13641345e-07 -4.73558297e-07 -4.30736745e-07 -3.81084542e-07
 -3.36321123e-07 -2.69453070e-07 -1.88325032e-07 -9.56125013e-08]
biased utility: 0.4623109365801575 true utility: 0.48113164336787845
k = 89
schools: [ 9.92113446e-01  9.74540618e-01  9.47964852e-01  9.13389499e-01
  8.72054810e-01  8.25347404e-01  7.74709759e-01  7.21560868e-01
  6.67224171e-01  6.12876308e-01  5.59517932e-01  5.07958508e-01
  4.58817050e-01  4.12536381e-01  3.69400525e-01  3.29559508e-01
  2.93051882e-01  2.59828706e-01  2.29776326e-01  2.02734786e-01
  1.78515247e-01  1.56910432e-01  1.37705687e-01  1.20685806e-01
  1.05642011e-01  9.23761832e-02  8.07022029e-02  7.04475974e-02
  6.14527892e-02  5.35733197e-02  4.66788252e-02  4.06530653e-02
  3.53915060e-02  3.08001692e-02  2.67956931e-02  2.33047533e-02
  2.02640727e-02  1.76173587e-02  1.53144521e-02  1.33102306e-02
  1.15657194e-02  1.00481031e-02  8.72912081e-03  7.58356091e-03
  6.58808070e-03  5.72225601e-03  4.96925352e-03  4.31514477e-03
  3.74763509e-03  3.25471734e-03  2.82576976e-03  2.45252810e-03
  2.12873318e-03  1.84888280e-03  1.60619435e-03  1.39437220e-03
  1.20861143e-03  1.04689113e-03  9.07797157e-04  7.88341046e-04
  6.84506551e-04  5.92712871e-04  5.12081747e-04  4.42351751e-04
  3.82269847e-04  3.29151403e-04  2.81342491e-04  2.39791468e-04
  2.05657222e-04  1.77356542e-04  1.50659415e-04  1.23078574e-04
  9.65710065e-05  7.42906970e-05  5.54776925e-05  3.67236847e-05
  1.88862584e-05  9.16061117e-06  8.43415887e-06 -5.61708445e-07
 -5.27528692e-07 -5.12546387e-07 -4.59429341e-07 -4.36188166e-07
 -3.65477359e-07 -3.28694048e-07 -2.49491857e-07 -1.78379189e-07
 -9.60046956e-08]
biased utility: 0.46231093658065286 true utility: 0.48113164875214653
k = 90
schools: [ 9.92113301e-01  9.74540330e-01  9.47964435e-01  9.13388973e-01
  8.72054194e-01  8.25346720e-01  7.74709032e-01  7.21560105e-01
  6.67223386e-01  6.12875517e-01  5.59517142e-01  5.07957727e-01
  4.58816283e-01  4.12535628e-01  3.69399784e-01  3.29558778e-01
  2.93051164e-01  2.59828003e-01  2.29775645e-01  2.02734126e-01
  1.78514607e-01  1.56909811e-01  1.37705087e-01  1.20685232e-01
  1.05641464e-01  9.23756700e-02  8.07017244e-02  7.04471552e-02
  6.14523771e-02  5.35729407e-02  4.66784765e-02  4.06527433e-02
  3.53912026e-02  3.07998771e-02  2.67954122e-02  2.33044791e-02
  2.02638035e-02  1.76170888e-02  1.53141789e-02  1.33099611e-02
  1.15654530e-02  1.00478338e-02  8.72884571e-03  7.58328034e-03
  6.58780276e-03  5.72197320e-03  4.96897836e-03  4.31488509e-03
  3.74739052e-03  3.25448167e-03  2.82553470e-03  2.45230084e-03
  2.12851024e-03  1.84866888e-03  1.60598960e-03  1.39418107e-03
  1.20843930e-03  1.04673809e-03  9.07646759e-04  7.88191003e-04
  6.84354054e-04  5.92562061e-04  5.11931452e-04  4.42209481e-04
  3.82124168e-04  3.29017606e-04  2.81231269e-04  2.39703530e-04
  2.05592974e-04  1.77295624e-04  1.50619977e-04  1.23044894e-04
  9.65660543e-05  7.42823046e-05  5.54833412e-05  3.67105012e-05
  1.88903330e-05  9.14087634e-06  8.40710889e-06 -5.94730537e-07
 -5.76414658e-07 -5.40083492e-07 -5.10398486e-07 -4.65703694e-07
 -4.24253347e-07 -3.80572187e-07 -3.19357739e-07 -2.52347390e-07
 -1.79506645e-07 -9.67152052e-08]
biased utility: 0.46231093658027256 true utility: 0.48113163490579414
k = 91
schools: [ 9.92113468e-01  9.74540655e-01  9.47964904e-01  9.13389567e-01
  8.72054891e-01  8.25347499e-01  7.74709871e-01  7.21560987e-01
  6.67224299e-01  6.12876445e-01  5.59518069e-01  5.07958636e-01
  4.58817166e-01  4.12536481e-01  3.69400613e-01  3.29559581e-01
  2.93051940e-01  2.59828750e-01  2.29776356e-01  2.02734798e-01
  1.78515243e-01  1.56910412e-01  1.37705653e-01  1.20685763e-01
  1.05641959e-01  9.23761277e-02  8.07021400e-02  7.04475311e-02
  6.14527153e-02  5.35732367e-02  4.66787345e-02  4.06529691e-02
  3.53914067e-02  3.08000663e-02  2.67955899e-02  2.33046540e-02
  2.02639755e-02  1.76172602e-02  1.53143525e-02  1.33101320e-02
  1.15656200e-02  1.00479987e-02  8.72900811e-03  7.58344832e-03
  6.58797705e-03  5.72214861e-03  4.96914599e-03  4.31504194e-03
  3.74753662e-03  3.25462269e-03  2.82567132e-03  2.45242785e-03
  2.12862274e-03  1.84875401e-03  1.60605479e-03  1.39422442e-03
  1.20846717e-03  1.04674615e-03  9.07652141e-04  7.88194538e-04
  6.84367629e-04  5.92585978e-04  5.11963523e-04  4.42228225e-04
  3.82140063e-04  3.29017670e-04  2.81215047e-04  2.39656564e-04
  2.05527135e-04  1.77216711e-04  1.50546227e-04  1.22963213e-04
  9.64971923e-05  7.42288425e-05  5.54361375e-05  3.66977669e-05
  1.88531671e-05  9.12866182e-06  8.38896250e-06 -6.11031509e-07
 -5.89406984e-07 -5.66135450e-07 -5.30057427e-07 -5.01774801e-07
 -4.62108895e-07 -4.27038906e-07 -3.76701801e-07 -3.22974802e-07
 -2.53685607e-07 -1.85462144e-07 -9.86411849e-08]
biased utility: 0.4623109365801862 true utility: 0.48113164699408134
k = 92
schools: [ 9.92113151e-01  9.74540035e-01  9.47963998e-01  9.13388402e-01
  8.72053507e-01  8.25345941e-01  7.74708184e-01  7.21559226e-01
  6.67222505e-01  6.12874655e-01  5.59516319e-01  5.07956958e-01
  4.58815582e-01  4.12535009e-01  3.69399257e-01  3.29558349e-01
  2.93050833e-01  2.59827769e-01  2.29775501e-01  2.02734061e-01
  1.78514615e-01  1.56909881e-01  1.37705212e-01  1.20685408e-01
  1.05641687e-01  9.23759239e-02  8.07019978e-02  7.04474393e-02
  6.14526702e-02  5.35732400e-02  4.66787873e-02  4.06530627e-02
  3.53915303e-02  3.08002121e-02  2.67957568e-02  2.33048416e-02
  2.02641795e-02  1.76174759e-02  1.53145759e-02  1.33103590e-02
  1.15658415e-02  1.00482128e-02  8.72921310e-03  7.58363253e-03
  6.58813775e-03  5.72229831e-03  4.96928710e-03  4.31516867e-03
  3.74765004e-03  3.25472773e-03  2.82577246e-03  2.45252893e-03
  2.12872440e-03  1.84885529e-03  1.60615890e-03  1.39433372e-03
  1.20857692e-03  1.04685008e-03  9.07744110e-04  7.88279948e-04
  6.84450096e-04  5.92661066e-04  5.12028791e-04  4.42293644e-04
  3.82209357e-04  3.29090271e-04  2.81280244e-04  2.39716806e-04
  2.05582999e-04  1.77270596e-04  1.50584528e-04  1.23004340e-04
  9.65179864e-05  7.42384288e-05  5.54541976e-05  3.66825549e-05
  1.88424163e-05  9.10924026e-06  8.37186274e-06 -6.34700146e-07
 -6.18553325e-07 -5.92457715e-07 -5.67802781e-07 -5.36140452e-07
 -5.12400569e-07 -4.70084423e-07 -4.30374212e-07 -3.90132286e-07
 -3.22090897e-07 -2.72107766e-07 -1.85213090e-07 -1.07595479e-07]
biased utility: 0.4623109365794889 true utility: 0.4811316478299399
k = 93
schools: [ 9.92113277e-01  9.74540282e-01  9.47964365e-01  9.13388879e-01
  8.72054071e-01  8.25346561e-01  7.74708829e-01  7.21559865e-01
  6.67223116e-01  6.12875228e-01  5.59516843e-01  5.07957418e-01
  4.58815967e-01  4.12535318e-01  3.69399488e-01  3.29558502e-01
  2.93050915e-01  2.59827782e-01  2.29775450e-01  2.02733956e-01
  1.78514468e-01  1.56909705e-01  1.37705008e-01  1.20685178e-01
  1.05641435e-01  9.23756612e-02  8.07017320e-02  7.04471751e-02
  6.14524077e-02  5.35729744e-02  4.66785145e-02  4.06527877e-02
  3.53912583e-02  3.07999388e-02  2.67954801e-02  2.33045624e-02
  2.02638965e-02  1.76171863e-02  1.53142818e-02  1.33100657e-02
  1.15655577e-02  1.00479397e-02  8.72895182e-03  7.58339126e-03
  6.58791196e-03  5.72208381e-03  4.96908756e-03  4.31498935e-03
  3.74748065e-03  3.25456576e-03  2.82561256e-03  2.45236765e-03
  2.12856313e-03  1.84870482e-03  1.60601586e-03  1.39419793e-03
  1.20844850e-03  1.04674110e-03  9.07653119e-04  7.88197641e-04
  6.84357074e-04  5.92568614e-04  5.11937344e-04  4.42215596e-04
  3.82126122e-04  3.29015112e-04  2.81215244e-04  2.39665991e-04
  2.05542796e-04  1.77238056e-04  1.50542332e-04  1.22965717e-04
  9.64787202e-05  7.42175428e-05  5.54129719e-05  3.66610056e-05
  1.88178956e-05  9.11174403e-06  8.35099135e-06 -6.45214286e-07
 -6.14010540e-07 -6.13608576e-07 -5.68152137e-07 -5.65488845e-07
 -5.14328120e-07 -5.03262697e-07 -4.45735591e-07 -4.14456047e-07
 -3.60724674e-07 -3.19616958e-07 -2.44005586e-07 -1.81252670e-07
 -9.31449929e-08]
biased utility: 0.4623109365795453 true utility: 0.48113163055806163
k = 94
schools: [ 9.92113709e-01  9.74541123e-01  9.47965576e-01  9.13390408e-01
  8.72055864e-01  8.25348560e-01  7.74710986e-01  7.21562136e-01
  6.67225456e-01  6.12877591e-01  5.59519191e-01  5.07959724e-01
  4.58818209e-01  4.12537475e-01  3.69401552e-01  3.29560464e-01
  2.93052769e-01  2.59829526e-01  2.29777081e-01  2.02735482e-01
  1.78515888e-01  1.56911021e-01  1.37706231e-01  1.20686323e-01
  1.05642512e-01  9.23766696e-02  8.07026781e-02  7.04480644e-02
  6.14532455e-02  5.35737660e-02  4.66792664e-02  4.06535049e-02
  3.53919476e-02  3.08006028e-02  2.67961246e-02  2.33051838e-02
  2.02645023e-02  1.76177839e-02  1.53148727e-02  1.33106430e-02
  1.15661168e-02  1.00484818e-02  8.72946956e-03  7.58388228e-03
  6.58837766e-03  5.72252739e-03  4.96951060e-03  4.31539475e-03
  3.74787334e-03  3.25494210e-03  2.82597942e-03  2.45272491e-03
  2.12891702e-03  1.84905085e-03  1.60635487e-03  1.39453010e-03
  1.20876804e-03  1.04704244e-03  9.07936921e-04  7.88462303e-04
  6.84610478e-04  5.92799983e-04  5.12147284e-04  4.42397006e-04
  3.82293997e-04  3.29159621e-04  2.81353356e-04  2.39792709e-04
  2.05654394e-04  1.77352186e-04  1.50666886e-04  1.23069847e-04
  9.65807392e-05  7.42875442e-05  5.54774040e-05  3.66955227e-05
  1.88424914e-05  9.09443836e-06  8.35999126e-06 -6.57136377e-07
 -6.46840223e-07 -6.34172599e-07 -6.06809717e-07 -5.88573452e-07
 -5.70013585e-07 -5.45860825e-07 -5.16262108e-07 -4.70936765e-07
 -4.43920748e-07 -3.80646478e-07 -3.30364250e-07 -2.59319619e-07
 -1.92994355e-07 -1.03720669e-07]
biased utility: 0.4623109365799176 true utility: 0.48113165634100324
k = 95
schools: [ 9.92112808e-01  9.74539370e-01  9.47963045e-01  9.13387206e-01
  8.72052109e-01  8.25344377e-01  7.74706511e-01  7.21557484e-01
  6.67220730e-01  6.12872881e-01  5.59514583e-01  5.07955280e-01
  4.58813982e-01  4.12533493e-01  3.69397833e-01  3.29557013e-01
  2.93049589e-01  2.59826614e-01  2.29774433e-01  2.02733080e-01
  1.78513709e-01  1.56909048e-01  1.37704440e-01  1.20684686e-01
  1.05641007e-01  9.23752834e-02  8.07013937e-02  7.04468693e-02
  6.14521310e-02  5.35727253e-02  4.66782867e-02  4.06525741e-02
  3.53910562e-02  3.07997562e-02  2.67953149e-02  2.33044095e-02
  2.02637549e-02  1.76170604e-02  1.53141655e-02  1.33099520e-02
  1.15654497e-02  1.00478430e-02  8.72886876e-03  7.58331794e-03
  6.58785604e-03  5.72203628e-03  4.96904436e-03  4.31494403e-03
  3.74743160e-03  3.25451903e-03  2.82557479e-03  2.45234558e-03
  2.12855359e-03  1.84868920e-03  1.60599425e-03  1.39417284e-03
  1.20842467e-03  1.04670914e-03  9.07611051e-04  7.88147586e-04
  6.84310118e-04  5.92508298e-04  5.11866970e-04  4.42123985e-04
  3.82033237e-04  3.28915799e-04  2.81131695e-04  2.39600183e-04
  2.05490577e-04  1.77193400e-04  1.50524303e-04  1.22953818e-04
  9.64767213e-05  7.41818100e-05  5.54019149e-05  3.66373999e-05
  1.88001014e-05  9.06484148e-06  8.32833612e-06 -6.76874387e-07
 -6.64033821e-07 -6.49210601e-07 -6.40357663e-07 -6.15252606e-07
 -6.09562818e-07 -5.62545356e-07 -5.54206496e-07 -5.17093089e-07
 -4.69451338e-07 -4.33646780e-07 -3.83662477e-07 -3.12568638e-07
 -2.55010542e-07 -1.74305347e-07 -9.67897320e-08]
biased utility: 0.46231093657820616 true utility: 0.4811316364154099
k = 96
schools: [ 9.92113435e-01  9.74540587e-01  9.47964797e-01  9.13389422e-01
  8.72054711e-01  8.25347284e-01  7.74709627e-01  7.21560724e-01
  6.67224034e-01  6.12876185e-01  5.59517826e-01  5.07958415e-01
  4.58816969e-01  4.12536307e-01  3.69400457e-01  3.29559443e-01
  2.93051824e-01  2.59828662e-01  2.29776297e-01  2.02734776e-01
  1.78515250e-01  1.56910444e-01  1.37705705e-01  1.20685837e-01
  1.05642065e-01  9.23762640e-02  8.07023028e-02  7.04477138e-02
  6.14529166e-02  5.35734547e-02  4.66789720e-02  4.06532240e-02
  3.53916722e-02  3.08003329e-02  2.67958568e-02  2.33049105e-02
  2.02642213e-02  1.76174986e-02  1.53145780e-02  1.33103470e-02
  1.15658307e-02  1.00482091e-02  8.72921168e-03  7.58363742e-03
  6.58813980e-03  5.72229166e-03  4.96928231e-03  4.31517643e-03
  3.74766683e-03  3.25474814e-03  2.82579253e-03  2.45255549e-03
  2.12876494e-03  1.84891493e-03  1.60623533e-03  1.39442039e-03
  1.20867349e-03  1.04696028e-03  9.07870205e-04  7.88415766e-04
  6.84575552e-04  5.92781331e-04  5.12146820e-04  4.42407163e-04
  3.82317616e-04  3.29194179e-04  2.81384704e-04  2.39820158e-04
  2.05672109e-04  1.77350187e-04  1.50655929e-04  1.23054295e-04
  9.65577435e-05  7.42668772e-05  5.54653491e-05  3.66865177e-05
  1.88338462e-05  9.09245887e-06  8.33806458e-06 -6.78357783e-07
 -6.62012313e-07 -6.52712045e-07 -6.35684447e-07 -6.30844163e-07
 -6.02755615e-07 -5.94633859e-07 -5.66700378e-07 -5.33088431e-07
 -5.07691581e-07 -4.64443920e-07 -4.28275200e-07 -3.71058658e-07
 -3.24870937e-07 -2.56074426e-07 -1.82298976e-07 -9.91538736e-08]
biased utility: 0.46231093657950545 true utility: 0.48113165154124066
k = 97
schools: [ 9.92113223e-01  9.74540180e-01  9.47964217e-01  9.13388686e-01
  8.72053843e-01  8.25346305e-01  7.74708572e-01  7.21559620e-01
  6.67222896e-01  6.12875036e-01  5.59516689e-01  5.07957313e-01
  4.58815918e-01  4.12535321e-01  3.69399545e-01  3.29558611e-01
  2.93051065e-01  2.59827967e-01  2.29775665e-01  2.02734201e-01
  1.78514733e-01  1.56909981e-01  1.37705292e-01  1.20685467e-01
  1.05641721e-01  9.23759407e-02  8.07020002e-02  7.04474289e-02
  6.14526470e-02  5.35732039e-02  4.66787365e-02  4.06529956e-02
  3.53914545e-02  3.08001283e-02  2.67956625e-02  2.33047325e-02
  2.02640628e-02  1.76173539e-02  1.53144534e-02  1.33102373e-02
  1.15657275e-02  1.00481080e-02  8.72911448e-03  7.58354693e-03
  6.58806654e-03  5.72223356e-03  4.96922470e-03  4.31511669e-03
  3.74759756e-03  3.25467461e-03  2.82571822e-03  2.45246826e-03
  2.12865774e-03  1.84879088e-03  1.60609298e-03  1.39426279e-03
  1.20849725e-03  1.04677017e-03  9.07668278e-04  7.88200685e-04
  6.84360194e-04  5.92561584e-04  5.11927235e-04  4.42193763e-04
  3.82107887e-04  3.28990711e-04  2.81201470e-04  2.39667841e-04
  2.05547129e-04  1.77267813e-04  1.50596691e-04  1.23014673e-04
  9.65195496e-05  7.42483011e-05  5.54254340e-05  3.66611778e-05
  1.87917173e-05  9.06878594e-06  8.31869058e-06 -7.01653779e-07
 -6.77909636e-07 -6.74351618e-07 -6.51524365e-07 -6.54224346e-07
 -6.19025690e-07 -6.26301797e-07 -5.80023374e-07 -5.89514524e-07
 -5.37295185e-07 -5.21132489e-07 -4.69086352e-07 -4.39980487e-07
 -3.81106138e-07 -3.32754068e-07 -2.55960417e-07 -1.91372159e-07
 -9.39723139e-08]
biased utility: 0.4623109365784962 true utility: 0.481131645677615
k = 98
schools: [ 9.92113010e-01  9.74539761e-01  9.47963597e-01  9.13387890e-01
  8.72052902e-01  8.25345254e-01  7.74707426e-01  7.21558407e-01
  6.67221647e-01  6.12873776e-01  5.59515432e-01  5.07956072e-01
  4.58814697e-01  4.12534129e-01  3.69398385e-01  3.29557488e-01
  2.93049988e-01  2.59826946e-01  2.29774704e-01  2.02733291e-01
  1.78513877e-01  1.56909179e-01  1.37704540e-01  1.20684763e-01
  1.05641071e-01  9.23753426e-02  8.07014542e-02  7.04469321e-02
  6.14521927e-02  5.35727859e-02  4.66783480e-02  4.06526420e-02
  3.53911335e-02  3.07998369e-02  2.67953957e-02  2.33044872e-02
  2.02638297e-02  1.76171375e-02  1.53142483e-02  1.33100399e-02
  1.15655386e-02  1.00479335e-02  8.72895402e-03  7.58339941e-03
  6.58792685e-03  5.72209853e-03  4.96910595e-03  4.31501603e-03
  3.74752750e-03  3.25462269e-03  2.82567604e-03  2.45243840e-03
  2.12864575e-03  1.84880020e-03  1.60612146e-03  1.39431018e-03
  1.20856522e-03  1.04684617e-03  9.07744891e-04  7.88283779e-04
  6.84445253e-04  5.92653579e-04  5.12027642e-04  4.42301512e-04
  3.82221548e-04  3.29099503e-04  2.81291003e-04  2.39729379e-04
  2.05600904e-04  1.77280530e-04  1.50600249e-04  1.23010765e-04
  9.65167690e-05  7.42400187e-05  5.54327518e-05  3.66624148e-05
  1.88056615e-05  9.06342159e-06  8.32114336e-06 -7.12199145e-07
 -6.98068982e-07 -6.90495222e-07 -6.84513030e-07 -6.63674879e-07
 -6.65102441e-07 -6.36205215e-07 -6.25384231e-07 -6.01199299e-07
 -5.85393795e-07 -5.49087414e-07 -5.13002167e-07 -4.79787460e-07
 -4.46679440e-07 -3.83568604e-07 -3.31138037e-07 -2.63877679e-07
 -1.89114980e-07 -9.62057225e-08]
biased utility: 0.4623109365781778 true utility: 0.48113162850675845
k = 99
schools: [ 9.92113077e-01  9.74539883e-01  9.47963780e-01  9.13388127e-01
  8.72053179e-01  8.25345557e-01  7.74707750e-01  7.21558753e-01
  6.67222013e-01  6.12874156e-01  5.59515824e-01  5.07956471e-01
  4.58815109e-01  4.12534553e-01  3.69398823e-01  3.29557941e-01
  2.93050453e-01  2.59827421e-01  2.29775187e-01  2.02733786e-01
  1.78514381e-01  1.56909691e-01  1.37705062e-01  1.20685298e-01
  1.05641613e-01  9.23758899e-02  8.07020010e-02  7.04474751e-02
  6.14527353e-02  5.35733343e-02  4.66789062e-02  4.06532077e-02
  3.53916996e-02  3.08003973e-02  2.67959526e-02  2.33050344e-02
  2.02643658e-02  1.76176559e-02  1.53147440e-02  1.33105157e-02
  1.15659929e-02  1.00483578e-02  8.72935758e-03  7.58378121e-03
  6.58828739e-03  5.72243972e-03  4.96942785e-03  4.31532056e-03
  3.74780806e-03  3.25488005e-03  2.82591985e-03  2.45267159e-03
  2.12887125e-03  1.84901775e-03  1.60632558e-03  1.39450066e-03
  1.20874038e-03  1.04701533e-03  9.07909618e-04  7.88437310e-04
  6.84593066e-04  5.92802516e-04  5.12178700e-04  4.42446534e-04
  3.82352078e-04  3.29223634e-04  2.81411965e-04  2.39854224e-04
  2.05707106e-04  1.77398657e-04  1.50705665e-04  1.23116613e-04
  9.66215064e-05  7.43228543e-05  5.55036099e-05  3.66969982e-05
  1.88524912e-05  9.06758743e-06  8.33772547e-06 -7.03502706e-07
 -6.86054341e-07 -6.99553435e-07 -6.76425201e-07 -6.82537811e-07
 -6.57515070e-07 -6.58437091e-07 -6.26437259e-07 -6.14429530e-07
 -5.93595846e-07 -5.66854491e-07 -5.34246225e-07 -5.03083370e-07
 -4.67162154e-07 -4.16882170e-07 -3.72084638e-07 -3.14960783e-07
 -2.62013189e-07 -1.86158824e-07 -1.03581816e-07]
biased utility: 0.46231093657877126 true utility: 0.48113164575291456

